MANTRA: The Manifold Triangulations Assemblage

The rising interest in leveraging higher-order interactions present in complex systems has led to a surge in more expressive models exploiting higher-order structures in the data, especially in topological deep learning (TDL), which designs neural networks on higher-order domains such as simplicial complexes. However, progress in this field is hindered by the scarcity of datasets for benchmarking these architectures. To address this gap, we introduce MANTRA, the first large-scale, diverse, and intrinsically higher-order dataset for benchmarking higher-order models, comprising over 43,000 and 250,000 triangulations of surfaces and three-dimensional manifolds, respectively. With MANTRA, we assess several graph- and simplicial complex-based models on three topological classification tasks. We demonstrate that while simplicial complex-based neural networks generally outperform their graph-based counterparts in capturing simple topological invariants, they also struggle, suggesting a rethink of TDL. Thus, MANTRA serves as a benchmark for assessing and advancing topological methods, leading the way for more effective higher-order models.

==> results/camera-betti-barycentric-cellmp.csv <==
test_loss,test_betti_0_Accuracy,test_betti_1_Accuracy,test_betti_1_AUROC,test_betti_1_BalancedAccuracy,test_betti_2_Accuracy,test_betti_2_MCC,test_betti_2_BinaryAUROC,test_betti_2_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx
0.21804137527942657,0.9766218662261963,0.6481589674949646,0.28605738282203674,0.272428423166275,0.6925774216651917,0.05299205332994461,0.5052497982978821,0.5071122050285339,cell_mp,random_simplices_features,no_nameless_2d,0
5.113992214202881,0.0,0.06078316643834114,0.2597446143627167,0.17415228486061096,0.29865574836730957,0.008377808146178722,0.5006533265113831,0.5045602321624756,cell_mp,random_simplices_features,no_nameless_2d,1
0.20719893276691437,0.9760373830795288,0.6458211541175842,0.27817094326019287,0.25927892327308655,0.6908240914344788,0.04572850093245506,0.5108485817909241,0.5084249973297119,cell_mp,random_simplices_features,no_nameless_2d,0
6.277177810668945,0.0005844535189680755,0.044418469071388245,0.2587672770023346,0.1709918975830078,0.29865574836730957,-0.008355497382581234,0.46682557463645935,0.49576234817504883,cell_mp,random_simplices_features,no_nameless_2d,1
0.2434845119714737,0.9760373830795288,0.6428989171981812,0.28052622079849243,0.2632405161857605,0.6855639815330505,-0.004876881372183561,0.5033753514289856,0.49959975481033325,cell_mp,random_simplices_features,no_nameless_2d,0
5.5564351081848145,0.0005844535189680755,0.0005844535189680755,0.25725582242012024,0.1574653834104538,0.3033313751220703,-0.0007929558050818741,0.4951084554195404,0.4999363422393799,cell_mp,random_simplices_features,no_nameless_2d,1
0.19809621572494507,0.9795441031455994,0.6738749146461487,0.293102890253067,0.280556321144104,0.6879017949104309,0.03595300018787384,0.5076059699058533,0.5064268708229065,cell_mp,random_simplices_features,no_nameless_2d,0
6.350591659545898,0.0,0.039742838591337204,0.2644316256046295,0.1774059236049652,0.295149028301239,0.008882281370460987,0.49167561531066895,0.5045149922370911,cell_mp,random_simplices_features,no_nameless_2d,1
0.21536292135715485,0.9789596796035767,0.6797194480895996,0.29514026641845703,0.2867644727230072,0.7247223854064941,0.25736260414123535,0.5637586712837219,0.5716661810874939,cell_mp,random_simplices_features,no_nameless_2d,0
6.081117153167725,0.008182349614799023,0.0479251891374588,0.26757946610450745,0.18008524179458618,0.2957334816455841,0.09044261276721954,0.4950314462184906,0.5441401600837708,cell_mp,random_simplices_features,no_nameless_2d,1
0.6068112254142761,0.1998831033706665,0.3845704197883606,0.22099769115447998,0.21137644350528717,0.7001753449440002,0.22165647149085999,0.5627400875091553,0.5636617541313171,cell_mp,degree_transform_sc,no_nameless_2d,0
10771.8935546875,0.0,0.0,0.21809640526771545,0.10332385450601578,0.0,0.08346735686063766,0.49084576964378357,0.5413686633110046,cell_mp,degree_transform_sc,no_nameless_2d,1
521.2969970703125,0.0,0.001168907037936151,0.21425314247608185,0.000488388875965029,0.0,0.0,0.5038769245147705,0.5,cell_mp,degree_transform_sc,no_nameless_2d,0
81587.8125,0.0,0.0,0.21442927420139313,0.0006550627877004445,0.0,0.0,0.5,0.5,cell_mp,degree_transform_sc,no_nameless_2d,1
1238.9482421875,0.0,0.001168907037936151,0.21446730196475983,0.0006354569923132658,0.0,-0.021448038518428802,0.45244187116622925,0.49916937947273254,cell_mp,degree_transform_sc,no_nameless_2d,0
23021.134765625,0.0,0.0,0.21456646919250488,0.0009825938614085317,0.0,-0.04210205748677254,0.5,0.4987109303474426,cell_mp,degree_transform_sc,no_nameless_2d,1
5.203586101531982,0.0005844535189680755,0.4950321316719055,0.2802819311618805,0.3927465081214905,0.0029222676530480385,-0.01002428773790598,0.5530153512954712,0.49939411878585815,cell_mp,degree_transform_sc,no_nameless_2d,0
10673.2119140625,0.0,0.13793103396892548,0.2772403061389923,0.20037929713726044,0.0,-0.016638198867440224,0.48869895935058594,0.4992794096469879,cell_mp,degree_transform_sc,no_nameless_2d,1
10.123955726623535,0.04500292241573334,0.023378141224384308,0.22065678238868713,0.016147153452038765,0.005260081961750984,-0.044576555490493774,0.5312054753303528,0.4982522130012512,cell_mp,degree_transform_sc,no_nameless_2d,0
31599.384765625,0.0,0.0,0.21859702467918396,0.010918842628598213,0.45879602432250977,-0.021014848724007607,0.471724271774292,0.49034473299980164,cell_mp,degree_transform_sc,no_nameless_2d,1


==> results/camera-betti-barycentric-celltr.csv <==
test_loss           ,test_betti_0_Accuracy ,test_betti_1_Accuracy ,test_betti_1_AUROC  ,test_betti_1_BalancedAccuracy ,test_betti_2_Accuracy ,test_betti_2_MCC      ,test_betti_2_BinaryAUROC ,test_betti_2_BalancedAccuracy ,type_model  ,transform                 ,ds_type        ,barycentric_subdivision_idx
0.1683029681444168  ,                  1.0 ,  0.3372296988964081  ,0.2446351796388626  ,          0.4686375558376312  ,   0.7381648421287537 ,0.28677240014076233   ,     0.5576052665710449  ,          0.5571070909500122  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          0
0.21063676476478577 ,                  1.0 ,  0.5441262125968933  ,0.2315199375152588  ,          0.4155455529689789  ,   0.7036820650100708 ,0.23693400621414185   ,     0.5                 ,          0.5395209193229675  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          1
0.17377224564552307 ,                  1.0 ,  0.43483343720436096 ,0.29356250166893005 ,          0.6286747455596924  ,   0.7054353952407837 ,0.05579299107193947   ,     0.5029729604721069  ,          0.5026822090148926  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          0
0.2344324141740799  ,                  1.0 ,  0.5441262125968933  ,0.2660761773586273  ,          0.5286421775817871  ,   0.7036820650100708 ,0.052367620170116425  ,     0.5                 ,          0.5019760727882385  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          1
0.16158033907413483 ,                  1.0 ,  0.4143775701522827  ,0.2520408034324646  ,          0.48523756861686707 ,   0.7066043019294739 ,0.060759320855140686  ,     0.5048298835754395  ,          0.5034888386726379  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          0
0.22272522747516632 ,                  1.0 ,  0.5441262125968933  ,0.23885633051395416 ,          0.43317487835884094 ,   0.7036820650100708 ,0.06763356924057007   ,     0.5                 ,          0.5032933950424194  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          1
0.20314407348632812 ,                  1.0 ,  0.3144359886646271  ,0.22262988984584808 ,          0.39465898275375366 ,   0.3191116452217102 ,-0.03538484498858452  ,     0.49030551314353943 ,          0.4897198975086212  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          0
0.24280333518981934 ,                  1.0 ,  0.5441262125968933  ,0.21889428794384003 ,          0.37270674109458923 ,   0.2963179349899292 ,-0.020475473254919052 ,     0.5                 ,          0.49514374136924744 ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          1
0.18833601474761963 ,                  1.0 ,  0.3021624684333801  ,0.2248593270778656  ,          0.4041353166103363  ,   0.7206311821937561 ,0.18629206717014313   ,     0.5285086035728455  ,          0.5247219204902649  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          0
0.23352938890457153 ,                  1.0 ,  0.5441262125968933  ,0.21957653760910034 ,          0.37653177976608276 ,   0.7036820650100708 ,0.16367755830287933   ,     0.5                 ,          0.5191017985343933  ,cell_transf ,degree_transform_sc       ,no_nameless_2d ,                          1
0.2286689728498459  ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.6832261681556702 ,-0.009891947731375694 ,     0.4941774010658264  ,          0.4975799024105072  ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          0
0.22993212938308716 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,-0.024321971461176872 ,     0.5                 ,          0.4958009421825409  ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          1
0.22302553057670593 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          0
0.22427549958229065 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          1
0.22118034958839417 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          0
0.22044742107391357 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          1
0.22373135387897491 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          0
0.22438620030879974 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          1
0.22071516513824463 ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          0
0.2210296392440796  ,                  1.0 ,  0.5441262125968933  ,0.214285746216774   ,          0.3333333134651184  ,   0.7036820650100708 ,0.0                   ,     0.5                 ,          0.5                 ,cell_transf ,random_simplices_features ,no_nameless_2d ,                          1


==> results/camera-betti.csv <==
test_loss,test_betti_0_Accuracy,test_betti_1_Accuracy,test_betti_1_MCC,test_betti_1_BinaryAUROC,test_betti_1_BalancedAccuracy,test_betti_2_Accuracy,test_betti_2_MCC,test_betti_2_BinaryAUROC,test_betti_2_BalancedAccuracy,test_betti_3_Accuracy,test_betti_3_MCC,test_betti_3_BinaryAUROC,test_betti_3_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx,test_betti_1_AUROC,train_loss,train_betti_0_Accuracy,train_betti_1_Accuracy,train_betti_1_AUROC,train_betti_1_BalancedAccuracy,train_betti_2_Accuracy,train_betti_2_MCC,train_betti_2_BinaryAUROC,train_betti_2_BalancedAccuracy,train_betti_1_MCC,train_betti_1_BinaryAUROC,train_betti_3_Accuracy,train_betti_3_MCC,train_betti_3_BinaryAUROC,train_betti_3_BalancedAccuracy
0.2271773070096969,1.0,0.5441262125968933,,,0.3332484662532806,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform,no_nameless_2d,0,0.2142770737409591,,,,,,,,,,,,,,,
0.226754292845726,1.0,0.5441262125968933,,,0.3327803909778595,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform,no_nameless_2d,0,0.2141339629888534,,,,,,,,,,,,,,,
0.2253790199756622,1.0,0.5441262125968933,,,0.3328740298748016,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform,no_nameless_2d,0,0.2141625881195068,,,,,,,,,,,,,,,
0.2316635251045227,1.0,0.5441262125968933,,,0.3329676389694214,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform,no_nameless_2d,0,0.2141912579536438,,,,,,,,,,,,,,,
0.2256246656179428,1.0,0.5441262125968933,,,0.3326867520809173,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform,no_nameless_2d,0,0.2141053527593612,,,,,,,,,,,,,,,
0.4289500713348388,1.0,0.3180343210697174,,,0.142755702137947,0.9207231998443604,0.0,0.5,0.5,,,,,dect,random_node_features,full_2d,0,0.4999802410602569,,,,,,,,,,,,,,,
0.4289493262767792,1.0,0.316643476486206,,,0.1426485776901245,0.9207231998443604,0.0113203972578048,0.5,0.5000694990158081,,,,,dect,random_node_features,full_2d,0,0.49989914894104,,,,,,,,,,,,,,,
0.4295942187309265,1.0,0.3174547851085663,,,0.1428174972534179,0.9207231998443604,0.0,0.5,0.5,,,,,dect,random_node_features,full_2d,0,0.5000243782997131,,,,,,,,,,,,,,,
0.4298612475395202,1.0,0.317570686340332,,,0.1432843655347824,0.9207231998443604,0.0022576642222702,0.5,0.5000555515289307,,,,,dect,random_node_features,full_2d,0,0.5003641247749329,,,,,,,,,,,,,,,
0.4388860762119293,1.0,0.3263792395591736,,,0.1429550796747207,0.9207231998443604,0.0,0.5,0.5,,,,,dect,random_node_features,full_2d,0,0.5001282691955566,,,,,,,,,,,,,,,
0.4293702244758606,1.0,0.3174547851085663,,,0.1426769345998764,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform,full_2d,0,0.4999235868453979,,,,,,,,,,,,,,,
0.430543303489685,1.0,0.328001856803894,,,0.142562597990036,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform,full_2d,0,0.49983611702919,,,,,,,,,,,,,,,
0.4297106862068176,1.0,0.3174547851085663,,,0.1426769345998764,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform,full_2d,0,0.4999205470085144,,,,,,,,,,,,,,,
0.4282580316066742,1.0,0.3174547851085663,,,0.1427174806594848,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform,full_2d,0,0.4999439716339111,,,,,,,,,,,,,,,
0.4283671975135803,1.0,0.3174547851085663,,,0.1427725553512573,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform,full_2d,0,0.4999756515026092,,,,,,,,,,,,,,,
0.4285928905010223,1.0,0.3174547851085663,,,0.1426914185285568,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform_onehot,full_2d,0,0.4999312460422516,,,,,,,,,,,,,,,
0.4282987415790558,1.0,0.3174547851085663,,,0.1428131461143493,0.9207231998443604,0.0226411614567041,0.5,0.5002783536911011,,,,,dect,degree_transform_onehot,full_2d,0,0.4999985992908478,,,,,,,,,,,,,,,
0.4284606873989105,1.0,0.3174547851085663,,,0.142894297838211,0.9207231998443604,0.0253137275576591,0.5,0.5003478527069092,,,,,dect,degree_transform_onehot,full_2d,0,0.5000399947166443,,,,,,,,,,,,,,,
0.4330998659133911,1.0,0.328001856803894,,,0.1426146626472473,0.9207231998443604,0.0,0.5,0.5,,,,,dect,degree_transform_onehot,full_2d,0,0.4998608827590942,,,,,,,,,,,,,,,
0.4300791621208191,1.0,0.3174547851085663,,,0.1427319794893264,0.9207231998443604,0.0160095430910587,0.5,0.5001391768455505,,,,,dect,degree_transform_onehot,full_2d,0,0.4999551773071289,,,,,,,,,,,,,,,
0.2241178303956985,1.0,0.5441262125968933,,,0.3329676389694214,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform_onehot,no_nameless_2d,0,0.2141912579536438,,,,,,,,,,,,,,,
0.2273758053779602,1.0,0.5441262125968933,,,0.3325931131839752,0.7036820650100708,0.0,0.5,0.5,,,,,dect,degree_transform_onehot,no_nameless_2d,0,0.2140767276287078,,,,,,,,,,,,,,,
0.2271298468112945,1.0,0.5441262125968933,,,0.3333421051502228,0.7036820650100708,0.0113688576966524,0.5,0.5000919699668884,,,,,dect,degree_transform_onehot,no_nameless_2d,0,0.2143057435750961,,,,,,,,,,,,,,,
0.226348727941513,1.0,0.5441262125968933,,,0.3329676389694214,0.7036820650100708,0.0113688576966524,0.5,0.5000919699668884,,,,,dect,degree_transform_onehot,no_nameless_2d,0,0.2141912579536438,,,,,,,,,,,,,,,
0.2308224290609359,1.0,0.5441262125968933,,,0.3328740298748016,0.7036820650100708,0.0113688576966524,0.5,0.5000919699668884,,,,,dect,degree_transform_onehot,no_nameless_2d,0,0.2141625881195068,,,,,,,,,,,,,,,
0.2211773991584777,1.0,0.5441262125968933,,,0.3325693011283874,0.7036820650100708,-0.0048135132528841,0.5,0.4999610483646393,,,,,dect,random_node_features,no_nameless_2d,0,0.2140781581401825,,,,,,,,,,,,,,,
0.2212086021900177,1.0,0.5447106957435608,,,0.3324595689773559,0.7036820650100708,0.0113688576966524,0.5,0.5000919699668884,,,,,dect,random_node_features,no_nameless_2d,0,0.2140360027551651,,,,,,,,,,,,,,,
0.2207367122173309,1.0,0.5441262125968933,,,0.3324059247970581,0.7036820650100708,0.0,0.5,0.5,,,,,dect,random_node_features,no_nameless_2d,0,0.2140194773674011,,,,,,,,,,,,,,,
0.2216689437627792,0.9994155168533324,0.5435417890548706,,,0.3324503600597381,0.7030975818634033,0.0029273361433297,0.4995493292808532,0.5000349283218384,,,,,dect,random_node_features,no_nameless_2d,0,0.2140332758426666,,,,,,,,,,,,,,,
0.2207840681076049,1.0,0.5441262125968933,,,0.3326867520809173,0.7036820650100708,0.0,0.5,0.5,,,,,dect,random_node_features,no_nameless_2d,0,0.2141053527593612,,,,,,,,,,,,,,,
0.4382103979587555,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform,full_2d,0,0.5,0.4290402233600616,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4424337446689605,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform,full_2d,0,0.5,0.4341266453266144,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4371474981307983,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform,full_2d,0,0.4999994337558746,0.4270682632923126,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4364078044891357,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform,full_2d,0,0.4999994337558746,0.426616907119751,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.43851038813591,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform,full_2d,0,0.4999994337558746,0.4292461574077606,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
8062.97802734375,0.0,0.194979578256607,,,0.3333333432674408,0.0,0.0,0.5,0.5,,,,,scn,degree_transform_sc,no_nameless_2d,0,0.214285746216774,8080.51904296875,0.0,0.1952074766159057,0.214285746216774,0.3333333134651184,0.0,0.0,0.4995700716972351,0.5000000596046448,,,,,,
1180.54052734375,0.0,0.194979578256607,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,scn,degree_transform_sc,no_nameless_2d,0,0.214285746216774,1180.7198486328125,0.0,0.1952074766159057,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
16.243783950805664,0.0,0.194979578256607,,,0.3333333432674408,0.0,0.0,0.4590378701686859,0.5,,,,,scn,degree_transform_sc,no_nameless_2d,0,0.214285746216774,16.253986358642578,0.0,0.1952074766159057,0.214285746216774,0.3333333134651184,0.0,0.0,0.4593805372714996,0.5000000596046448,,,,,,
141.0399169921875,0.0513718649744987,0.2084062993526458,,,0.1670083254575729,0.5522475242614746,-0.1059696674346923,0.4699167907238006,0.4537003934383392,,,,,scn,degree_transform_sc,no_nameless_2d,0,0.2184440642595291,141.56044006347656,0.0553282722830772,0.2141048163175583,0.2190102785825729,0.148742526769638,0.5476329922676086,-0.0895747542381286,0.4694058299064636,0.4608401954174042,,,,,,
23705.91796875,0.0,0.194979578256607,,,0.3333333432674408,0.0,0.0,0.5,0.5,,,,,scn,degree_transform_sc,no_nameless_2d,0,0.214285746216774,23766.5078125,0.0,0.1952074766159057,0.214285746216774,0.3333333134651184,0.0,0.0,0.4995700716972351,0.5000000596046448,,,,,,
0.4366028904914856,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,full_2d,0,0.5,0.4259115159511566,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4364800155162811,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,full_2d,0,0.5,0.425820916891098,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4372187554836273,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,full_2d,0,0.5,0.4263202548027038,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.436578094959259,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,full_2d,0,0.5,0.425843596458435,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4371908903121948,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,full_2d,0,0.4999994337558746,0.4263385534286499,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.2206950634717941,1.0,0.5441262125968933,,,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,,,,,gcn,random_node_features,no_nameless_2d,0,0.214285746216774,0.2217480689287185,1.0,0.5442322492599487,0.2142858058214187,0.3333332240581512,0.7036243081092834,0.0,0.5,0.5,,,,,,
0.2220998406410217,1.0,0.5441262125968933,,,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,,,,,gcn,random_node_features,no_nameless_2d,0,0.214285746216774,0.2213612645864486,1.0,0.5442322492599487,0.2142858058214187,0.3333332240581512,0.7036243081092834,0.0,0.5,0.5,,,,,,
0.2211963534355163,1.0,0.5441262125968933,,,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,,,,,gcn,random_node_features,no_nameless_2d,0,0.214285746216774,0.2221538424491882,1.0,0.5442322492599487,0.2142858058214187,0.3333332240581512,0.7036243081092834,0.0,0.5,0.5,,,,,,
0.2222263813018798,1.0,0.5441262125968933,,,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,,,,,gcn,random_node_features,no_nameless_2d,0,0.214285746216774,0.2218313962221145,1.0,0.5442322492599487,0.2142858058214187,0.3333332240581512,0.7036243081092834,0.0,0.5,0.5,,,,,,
0.2224728465080261,1.0,0.5441262125968933,,,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,,,,,gcn,random_node_features,no_nameless_2d,0,0.214285746216774,0.2214915454387664,1.0,0.5442322492599487,0.2142858058214187,0.3333332240581512,0.7036243081092834,0.0,0.5,0.5,,,,,,
2326.291259765625,0.0158785358071327,0.0220213271677494,,,0.1607647836208343,0.5844923257827759,0.0814857557415962,0.5802761912345886,0.5722014307975769,,,,,sccnn,random_simplices_features,full_2d,0,0.5093176960945129,2321.638916015625,0.0158012676984071,0.0218667909502983,0.5015370845794678,0.1448778659105301,0.5906738042831421,0.0714346393942833,0.5730524659156799,0.5639152526855469,,,,,,
2806.865966796875,0.0118219750002026,0.0325683839619159,,,0.2146327644586563,0.569425106048584,0.0483382195234298,0.5460758805274963,0.5432422757148743,,,,,sccnn,random_simplices_features,full_2d,0,0.536489725112915,2673.732177734375,0.010392521508038,0.0296322051435709,0.5073074102401733,0.1566839069128036,0.569154679775238,0.0424059517681598,0.5503940582275391,0.5382872819900513,,,,,,
2137.7373046875,0.0078813163563609,0.0417246185243129,,,0.1362831145524978,0.3325220048427582,-0.0534124262630939,0.471116155385971,0.4530307650566101,,,,,sccnn,random_simplices_features,full_2d,0,0.4981846511363983,2089.11474609375,0.0106243239715695,0.0409519411623477,0.5048972368240356,0.1497324258089065,0.3326379358768463,-0.0346696823835372,0.4836633503437042,0.4690679311752319,,,,,,
2227.393798828125,0.0117060737684369,0.035234123468399,,,0.1431777030229568,0.5712795257568359,-0.0059072426520287,0.4988710582256317,0.4947827160358429,,,,,sccnn,random_simplices_features,full_2d,0,0.5006674528121948,2212.259033203125,0.0127491885796189,0.0354659259319305,0.5141502022743225,0.1701282113790512,0.5840287208557129,0.0056572132743895,0.5244774222373962,0.5050656199455261,,,,,,
2611.346435546875,0.0141400098800659,0.0316411666572093,,,0.1006025671958923,0.3836346864700317,-0.0189674403518438,0.496133804321289,0.4830474257469177,,,,,sccnn,random_simplices_features,full_2d,0,0.4787702858448028,2526.944580078125,0.0135605009272694,0.0280868485569953,0.5015575885772705,0.1460156142711639,0.3859527111053467,-0.0111163016408681,0.4983340203762054,0.4898444414138794,,,,,,
0.4363848268985748,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,full_2d,0,0.5,0.4257642030715942,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4365636706352234,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,full_2d,0,0.5,0.4258899390697479,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4359577894210815,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,full_2d,0,0.5,0.4255695641040802,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4370475113391876,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,full_2d,0,0.5,0.4262020587921142,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4363126158714294,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,full_2d,0,0.5,0.4256835579872131,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.2207499146461486,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2203980684280395,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2214516401290893,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2210588157176971,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205544710159301,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201809585094452,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205891758203506,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2202586084604263,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2220655083656311,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2216659039258957,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.4362838864326477,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,full_2d,0,0.5,0.4266165792942047,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4392813444137573,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,full_2d,0,0.5000005960464478,0.4303319454193115,1.0,0.3263406157493591,0.5000000596046448,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4456588923931122,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,full_2d,0,0.5,0.4376050531864166,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4367792010307312,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,full_2d,0,0.5,0.4273505210876465,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4360518455505371,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,full_2d,0,0.5,0.4263229072093963,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.772838294506073,0.4921191036701202,0.3911266624927521,,,0.2609145939350128,0.5061296224594116,-0.0917312875390052,0.4719027280807495,0.4509399235248565,,,,,sccn,random_simplices_features,no_nameless_2d,0,0.219133198261261,0.7617063522338867,0.4749658703804016,0.4022988677024841,0.2218945175409317,0.2296649366617202,0.5112020373344421,-0.0192850790917873,0.4975596070289612,0.4895170032978058,,,,,,
0.8433257937431335,0.4716871082782745,0.3566841781139374,,,0.177152618765831,0.5166375041007996,-0.0113960206508636,0.4953779578208923,0.4938056170940399,,,,,sccn,random_simplices_features,no_nameless_2d,0,0.2068337053060531,0.8253665566444397,0.4954217672348022,0.3643093705177307,0.2092213630676269,0.1826350092887878,0.5361387133598328,-0.0009509381488896,0.5058830380439758,0.4994871020317077,,,,,,
0.7644412517547607,0.5148861408233643,0.4133099913597107,,,0.2509424388408661,0.5230590105056763,-0.0046058841980993,0.5135416388511658,0.4975357055664062,,,,,sccn,random_simplices_features,no_nameless_2d,0,0.2291492223739624,0.7885469794273376,0.5076953172683716,0.3950905799865722,0.2251757085323333,0.2184790521860122,0.5242547988891602,0.0239612162113189,0.5129466652870178,0.5129777789115906,,,,,,
0.8885369300842285,0.4354932904243469,0.4173963665962219,,,0.2574050724506378,0.5189725756645203,0.0031456116121262,0.5000990033149719,0.501738965511322,,,,,sccn,random_simplices_features,no_nameless_2d,0,0.2470830827951431,0.9172124266624452,0.42898890376091,0.401519626379013,0.2377179563045501,0.2406407296657562,0.5166569352149963,-0.0185038186609745,0.4871430099010467,0.4900753200054168,,,,,,
0.8001558780670166,0.4728546440601349,0.4208990037441253,,,0.2413268387317657,0.5388208031654358,0.0106938751414418,0.513843297958374,0.505648672580719,,,,,sccn,random_simplices_features,no_nameless_2d,0,0.2309153228998184,0.8387764096260071,0.4962010383605957,0.3945061266422272,0.2293215245008468,0.2255255728960037,0.5318527221679688,0.001760717947036,0.4978254437446594,0.5009581446647644,,,,,,
0.4355576038360595,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform,full_2d,0,0.4999994337558746,0.4255509376525879,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4356940686702728,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform,full_2d,0,0.4999994337558746,0.4257204532623291,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4358032047748565,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform,full_2d,0,0.4999994337558746,0.4261924028396606,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4357149004936218,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform,full_2d,0,0.4999994337558746,0.4255172908306122,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4364149570465088,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,degree_transform,full_2d,0,0.4999994337558746,0.4269745349884033,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4364553689956665,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,full_2d,0,0.5,0.4258251190185547,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.436698704957962,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,full_2d,0,0.5,0.4259947538375854,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4365005493164062,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,full_2d,0,0.5,0.4258604943752289,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4366724491119385,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,full_2d,0,0.5,0.4259732365608215,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4365494847297668,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,full_2d,0,0.5,0.4259054064750671,1.0,0.3207387030124664,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.3847195208072662,0.6023411750793457,0.5827538371086121,,,0.5067158937454224,0.7469866275787354,0.0281106233596801,0.5141173005104065,0.5208199620246887,,,,,sccn,random_simplices_features,full_2d,0,0.7149638533592224,0.3871795237064361,0.5939577221870422,0.5781950354576111,0.7015604376792908,0.4823741018772125,0.7474115490913391,0.0258573703467845,0.5189041495323181,0.5195766687393188,,,,,,
0.216290682554245,0.7173157334327698,0.7112888693809509,,,0.6389898061752319,0.8276541233062744,0.0507067330181598,0.5264708399772644,0.5301895141601562,,,,,sccn,random_simplices_features,full_2d,0,0.792862057685852,0.2154767513275146,0.7148817777633667,0.7131432294845581,0.7892241477966309,0.6322569847106934,0.8242157697677612,0.0332260951399803,0.518759548664093,0.5200709700584412,,,,,,
0.269932359457016,0.7387575507164001,0.649744987487793,,,0.596328854560852,0.7933472990989685,0.0471910946071147,0.5303416848182678,0.5315854549407959,,,,,sccn,random_simplices_features,full_2d,0,0.7657206058502197,0.2700933516025543,0.7450935244560242,0.6495518684387207,0.7616153359413147,0.5887292623519897,0.7960516214370728,0.0355009846389293,0.5200785994529724,0.5239391326904297,,,,,,
0.2528083920478821,0.755215585231781,0.7071163654327393,,,0.7005250453948975,0.7637923359870911,0.0538037940859794,0.536247730255127,0.5394125580787659,,,,,sccn,random_simplices_features,full_2d,0,0.823420524597168,0.2567997276782989,0.7479910850524902,0.699660062789917,0.7873387336730957,0.6303001046180725,0.7602766156196594,0.0446832776069641,0.5253333449363708,0.5329971313476562,,,,,,
0.2435280084609985,0.7154613137245178,0.6845155358314514,,,0.6628164649009705,0.8429531455039978,0.0728376656770706,0.5271086692810059,0.5403255224227905,,,,,sccn,random_simplices_features,full_2d,0,0.8025960922241211,0.2435026913881302,0.7073481678962708,0.6935558915138245,0.7778978943824768,0.614535927772522,0.8429145216941833,0.0445693209767341,0.5248218774795532,0.5248438715934753,,,,,,
0.1585567444562912,1.0,0.7069469094276428,,,0.6095443367958069,0.7028604745864868,0.0193346962332725,0.5022310614585876,0.5014268159866333,,,,,sccn,degree_transform_sc,no_nameless_2d,0,0.298613041639328,0.1589433252811432,0.9996103644371032,0.709136962890625,0.3010082244873047,0.6157861351966858,0.7044613361358643,0.042495273053646,0.5049300789833069,0.5037752389907837,,,,,,
0.1547105610370636,1.0,0.6678342223167419,,,0.5448909997940063,0.7122008204460144,0.1073845848441124,0.5192132592201233,0.5141370296478271,,,,,sccn,degree_transform_sc,no_nameless_2d,0,0.2787298560142517,0.1553600132465362,0.999805212020874,0.6695889234542847,0.2806708514690399,0.5496962666511536,0.7114747762680054,0.1315035670995712,0.5167012214660645,0.5176350474357605,,,,,,
0.1420076638460159,0.9994162917137146,0.7238762378692627,,,0.6462163329124451,0.721541166305542,0.2022983878850937,0.5345908999443054,0.5336233973503113,,,,,sccn,degree_transform_sc,no_nameless_2d,0,0.309813380241394,0.1433532088994979,0.9980518221855164,0.7214105129241943,0.3098324537277221,0.6448463797569275,0.7200467586517334,0.1948792934417724,0.5311700105667114,0.5315923094749451,,,,,,
0.1601363718509674,0.9994162917137146,0.6602451801300049,,,0.534762442111969,0.7063631415367126,0.0617354698479175,0.5058306455612183,0.5037187337875366,,,,,sccn,degree_transform_sc,no_nameless_2d,0,0.2757954001426697,0.1590398550033569,0.9992207884788512,0.6553672552108765,0.27547687292099,0.5327743291854858,0.704656183719635,0.0671551078557968,0.5020060539245605,0.5037106275558472,,,,,,
0.1589168757200241,0.9994162917137146,0.6730881333351135,,,0.5536729097366333,0.7127845883369446,0.1363234519958496,0.5166494250297546,0.5139214396476746,,,,,sccn,degree_transform_sc,no_nameless_2d,0,0.2814429104328155,0.1588874459266662,0.9996103644371032,0.6754334568977356,0.2856773436069488,0.5662739872932434,0.7143970727920532,0.1590309143066406,0.5186022520065308,0.5176708102226257,,,,,,
0.2223204970359802,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,random_node_features,no_nameless_2d,0,0.214285746216774,0.2235379219055175,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2232184708118438,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,random_node_features,no_nameless_2d,0,0.214285746216774,0.2250057309865951,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2236081063747406,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,random_node_features,no_nameless_2d,0,0.214285746216774,0.224138081073761,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2241519391536712,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,random_node_features,no_nameless_2d,0,0.214285746216774,0.2233174294233322,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2231143563985824,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,random_node_features,no_nameless_2d,0,0.214285746216774,0.2223238497972488,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2230801284313202,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform,no_nameless_2d,0,0.214285746216774,0.2226369976997375,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2206988930702209,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform,no_nameless_2d,0,0.214285746216774,0.2203182429075241,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2225776016712188,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform,no_nameless_2d,0,0.214285746216774,0.222158744931221,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2208211869001388,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform,no_nameless_2d,0,0.214285746216774,0.2204485535621643,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2228345572948455,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform,no_nameless_2d,0,0.214285746216774,0.2224014550447464,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2229013592004776,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform,no_nameless_2d,0,0.214285746216774,0.2224609553813934,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2241217941045761,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform,no_nameless_2d,0,0.214285746216774,0.2236872464418411,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2311731874942779,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform,no_nameless_2d,0,0.214285746216774,0.2307078391313552,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2216599136590957,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform,no_nameless_2d,0,0.214285746216774,0.2212554067373275,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2326024919748306,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform,no_nameless_2d,0,0.214285746216774,0.2320712953805923,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
8.149190902709961,0.114163190126419,0.2932313680648803,,,0.3920407295227051,0.6540334224700928,0.2485778480768203,0.7292430996894836,0.7157365083694458,,,,,san,degree_transform_sc,full_2d,0,0.6295925378799438,7.8000993728637695,0.1180265843868255,0.2980992197990417,0.6295440793037415,0.3916289210319519,0.6609874963760376,0.2427912056446075,0.7200888395309448,0.7124738097190857,,,,,,
7.010029315948486,0.1254056692123413,0.093764491379261,,,0.2416256666183471,0.3793463110923767,-0.1951722353696823,0.3433213531970978,0.3231220841407776,,,,,san,degree_transform_sc,full_2d,0,0.5434244275093079,6.981663227081299,0.1245943456888198,0.0934167802333831,0.5434831380844116,0.241566851735115,0.3687992990016937,-0.1880913376808166,0.3453024625778198,0.3275836408138275,,,,,,
32.907718658447266,0.1108020395040512,0.0515762604773044,,,0.1705772578716278,0.3649745285511017,-0.1866709887981414,0.3502016961574554,0.3316582143306732,,,,,san,degree_transform_sc,full_2d,0,0.5126466155052185,31.61103057861328,0.1098361909389495,0.0544738061726093,0.5134714245796204,0.1715593934059143,0.3526116609573364,-0.1817584931850433,0.3537169992923736,0.3343288600444793,,,,,,
52.128265380859375,0.0285118222236633,0.0994436740875244,,,0.2071611285209655,0.5656003355979919,-0.1055301278829574,0.4013264775276184,0.4068089127540588,,,,,san,degree_transform_sc,full_2d,0,0.5318542122840881,50.62483978271485,0.0317570716142654,0.1043115407228469,0.5336092710494995,0.2101286351680755,0.5634755492210388,-0.0976503565907478,0.4069674909114837,0.4122210741043091,,,,,,
78.11534118652344,0.0864626839756965,0.0827538222074508,,,0.1639738827943802,0.6418637037277222,0.2697626650333404,0.7627469301223755,0.7344648838043213,,,,,san,degree_transform_sc,full_2d,0,0.5126140117645264,75.52564239501953,0.0814402773976326,0.0721681341528892,0.5101498365402222,0.1607476621866226,0.6416319012641907,0.2566242516040802,0.7546006441116333,0.7248554229736328,,,,,,
512192.90625,0.0,0.0,,,0.0,0.0,0.0,0.5,0.5,,,,,sccnn,degree_transform_sc,no_nameless_2d,0,0.1601847857236862,509843.21875,0.000584453518968,0.0003896357084158,0.1583472043275833,4.006722519989125e-05,0.0,-0.031053265556693,0.4991804361343384,0.4992452561855316,,,,,,
1202151.875,0.0011675423011183,0.189725637435913,,,0.1952955275774002,0.283712774515152,0.0701757296919822,0.5327684879302979,0.5371807217597961,,,,,sccnn,degree_transform_sc,no_nameless_2d,0,0.2686942219734192,1226709.625,0.0009740892564877,0.1879992336034774,0.2696190178394317,0.1661090552806854,0.278589516878128,0.0745531022548675,0.54159015417099,0.5396746397018433,,,,,,
669367.5625,0.0005837711505591,0.0151780508458614,,,0.0127130104228854,0.3660245239734649,-0.0829196944832801,0.4672898054122925,0.4549166262149811,,,,,sccnn,degree_transform_sc,no_nameless_2d,0,0.1561813056468963,683035.3125,0.0001948178542079,0.0150009738281369,0.1553896069526672,0.011744450777769,0.3693746328353882,-0.0620594583451747,0.4687239229679107,0.4660187661647796,,,,,,
386721.59375,0.0,0.0198482200503349,,,0.0160829182714223,0.7028604745864868,0.0,0.5,0.5,,,,,sccnn,degree_transform_sc,no_nameless_2d,0,0.2189638018608093,386869.96875,0.0003896357084158,0.0204558745026588,0.2188419848680496,0.0145227834582328,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
387303.03125,0.0,0.194979578256607,,,0.2873613834381103,0.0040863985195755,-0.1488083451986313,0.4746767282485962,0.4767225682735443,,,,,sccnn,degree_transform_sc,no_nameless_2d,0,0.2143215090036392,385944.71875,0.0,0.1952074766159057,0.2143083065748214,0.2500000298023224,0.0056497175246477,-0.1471155881881714,0.4748470485210418,0.4767690002918243,,,,,,
0.4366913139820099,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform,full_2d,0,0.4999994337558746,0.4260400235652923,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4371505677700043,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform,full_2d,0,0.4999994337558746,0.4263688623905182,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.437533438205719,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform,full_2d,0,0.4999994337558746,0.4266377091407776,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4371744394302368,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform,full_2d,0,0.4999994337558746,0.4263712465763092,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4371920526027679,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,degree_transform,full_2d,0,0.4999994337558746,0.4263832569122314,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.2288857698440551,0.9988325238227844,0.5423234701156616,,,0.3331682384014129,0.7016929984092712,-0.007663317490369,0.4992170035839081,0.4997040629386902,,,,,gat,random_node_features,no_nameless_2d,0,0.2142361253499984,0.2270803600549698,1.0000001192092896,0.5445159077644348,0.2142697870731353,0.3332718014717102,0.7036820650100708,-0.0142059903591871,0.5000000596046448,0.4996414482593536,,,,,,
0.2307769656181335,0.997081220149994,0.5417396426200867,,,0.333525538444519,0.7028604745864868,0.0,0.5,0.5,,,,,gat,random_node_features,no_nameless_2d,0,0.2143429070711136,0.2288186848163604,0.9990259408950806,0.5447106957435608,0.2142528891563415,0.3332727253437042,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2338107228279113,1.0,0.5434909462928772,,,0.3327962756156921,0.7028604745864868,0.0,0.5,0.5,,,,,gat,random_node_features,no_nameless_2d,0,0.2140995115041732,0.2302438169717788,0.999415636062622,0.5437365770339966,0.2143117487430572,0.3333485126495361,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2293208390474319,1.0,0.5434909462928772,,,0.3341554999351501,0.7028604745864868,0.0,0.5,0.5,,,,,gat,random_node_features,no_nameless_2d,0,0.2145381271839141,0.2265224009752273,1.0000001192092896,0.5437366366386414,0.2143110185861587,0.3333805203437805,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2272539585828781,0.998248815536499,0.5423234105110168,,,0.3320977687835693,0.7028604745864868,0.0,0.5,0.5,,,,,gat,random_node_features,no_nameless_2d,0,0.2138401269912719,0.2272825092077255,0.999805212020874,0.5441262722015381,0.214158296585083,0.3329692780971527,0.7034872770309448,-0.0071562784723937,0.499849796295166,0.4998854100704193,,,,,,
0.2252137959003448,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform,no_nameless_2d,0,0.214285746216774,0.2247307151556015,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2238697707653045,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform,no_nameless_2d,0,0.214285746216774,0.2234490811824798,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2228867709636688,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform,no_nameless_2d,0,0.214285746216774,0.2224847376346588,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2225464433431625,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform,no_nameless_2d,0,0.214285746216774,0.2221453934907913,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.223312959074974,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform,no_nameless_2d,0,0.214285746216774,0.2228548973798751,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2210691124200821,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2206960320472717,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205816507339477,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201790064573288,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205475568771362,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201636582612991,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205385565757751,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201622128486633,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2210062146186828,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gat,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2206482291221618,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.4399147927761078,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform,full_2d,0,0.5,0.4312569499015808,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4419611692428589,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform,full_2d,0,0.5,0.4335488677024841,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4425741136074066,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform,full_2d,0,0.5,0.4340711832046509,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4419744908809662,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform,full_2d,0,0.5,0.4332720637321472,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.438339352607727,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,degree_transform,full_2d,0,0.5,0.4293031096458435,1.0,0.3263406157493591,0.5,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4360911548137665,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform,full_2d,0,0.4999994337558746,0.4256919324398041,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4356907606124878,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform,full_2d,0,0.4999994337558746,0.4255777299404144,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4357736706733703,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform,full_2d,0,0.4999994337558746,0.4260787963867187,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4356779158115387,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform,full_2d,0,0.4999994337558746,0.4257290959358215,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4357757270336151,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,gat,degree_transform,full_2d,0,0.4999994337558746,0.4257552921772003,1.0,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.0451896674931049,0.9998841285705566,0.9261706471443176,,,0.9282398223876952,0.9279091358184814,0.328854888677597,0.5511153936386108,0.5593034029006958,,,,,sccn,degree_transform_sc,full_2d,0,0.9577776193618774,0.0452216453850269,1.0,0.9254751801490784,0.92037695646286,0.8535332679748535,0.9264410138130188,0.2768215835094452,0.5346220135688782,0.541878342628479,,,,,,
0.0465544052422046,0.9998841285705566,0.9284886717796326,,,0.8203309774398804,0.9264024496078492,0.3080366253852844,0.5510072708129883,0.5622264742851257,,,,,sccn,degree_transform_sc,full_2d,0,0.9040014743804932,0.0467393286526203,1.0,0.9270978569984436,0.9033896327018738,0.8192444443702698,0.9251275062561036,0.2511693239212036,0.5375350713729858,0.5440645217895508,,,,,,
0.0459955893456935,1.0,0.921186864376068,,,0.7907792925834656,0.927213728427887,0.3126169443130493,0.5455631017684937,0.5532779097557068,,,,,sccn,degree_transform_sc,full_2d,0,0.8884873390197754,0.0462920665740966,0.9999613761901855,0.920530080795288,0.8905156850814819,0.7945902943611145,0.9261705875396729,0.2657839953899383,0.5325554013252258,0.5382265448570251,,,,,,
0.0470518730580806,0.9998841285705566,0.92767733335495,,,0.9322879910469056,0.9283727407455444,0.3411673307418823,0.5551356077194214,0.5649504661560059,,,,,sccn,degree_transform_sc,full_2d,0,0.9599029421806335,0.0473437793552875,0.999922811985016,0.9268659949302672,0.9230517148971558,0.8586556315422058,0.9270592331886292,0.2902857363224029,0.540709912776947,0.5477393865585327,,,,,,
0.0472637116909027,1.0,0.928720474243164,,,0.9368287920951844,0.9284886717796326,0.341337114572525,0.5538808703422546,0.5636510848999023,,,,,sccn,degree_transform_sc,full_2d,0,0.9622896909713744,0.0477525927126407,1.0,0.9275614023208618,0.9245542883872986,0.8615330457687378,0.9273682832717896,0.2932173609733581,0.5402414202690125,0.5466867089271545,,,,,,
0.4423213899135589,1.0,0.3110802173614502,,,0.1400330960750579,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,random_node_features,full_2d,0,0.4979549348354339,0.4316169023513794,1.0,0.3205841481685638,0.4991114437580108,0.1416501998901367,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4400120377540588,1.0,0.316179871559143,,,0.1431842893362045,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,random_node_features,full_2d,0,0.5002226233482361,0.4304545521736145,1.0,0.3231726288795471,0.5005770325660706,0.1436391025781631,0.92107093334198,0.0,0.5,0.5,,,,,,
0.440305233001709,1.0,0.3102688789367676,,,0.1456779986619949,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,random_node_features,full_2d,0,0.5020536184310913,0.4282366931438446,1.0,0.3197342157363891,0.499759316444397,0.1425327509641647,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4405135214328766,1.0,0.3065600395202636,,,0.1390552371740341,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,random_node_features,full_2d,0,0.4972321987152099,0.4292255342006683,1.0,0.3210091292858124,0.4990875124931335,0.1416194438934326,0.92107093334198,0.0,0.5,0.5,,,,,,
0.437606543302536,1.0,0.3113120198249817,,,0.1433182954788208,0.9199119210243224,0.0,0.5,0.5,,,,,gcn,random_node_features,full_2d,0,0.5002968311309814,0.4275201857089996,1.0,0.3224385678768158,0.5006917119026184,0.1437981575727462,0.92107093334198,0.0,0.5,0.5,,,,,,
15.1488618850708,0.0939871594309806,0.205487459897995,,,0.1337116211652755,0.4670169651508331,0.0179335437715053,0.4907470941543579,0.5096303820610046,,,,,scn,random_simplices_features,no_nameless_2d,0,0.2141564786434173,14.437689781188965,0.0948762968182563,0.205532819032669,0.2147090137004852,0.1349096447229385,0.4478862583637237,-0.0036902204155921,0.4951320290565491,0.497998297214508,,,,,,
7.140264511108398,0.1780502051115036,0.2410974949598312,,,0.1295380890369415,0.387624055147171,0.0078531336039304,0.4877626597881317,0.5042361617088318,,,,,scn,random_simplices_features,no_nameless_2d,0,0.2121981680393219,6.885072231292725,0.1930644959211349,0.2378725856542587,0.2167077362537384,0.1295242458581924,0.370153933763504,-0.0109550142660737,0.4921590387821197,0.4939847588539123,,,,,,
7.64415693283081,0.1406888514757156,0.1967308819293975,,,0.0981305316090583,0.443082332611084,0.00336684868671,0.4936225116252899,0.5020614266395569,,,,,scn,random_simplices_features,no_nameless_2d,0,0.2079032063484192,7.382378578186035,0.1266316026449203,0.1967660337686538,0.2104204595088958,0.102795161306858,0.4595753252506256,0.0125912511721253,0.5200720429420471,0.5068425536155701,,,,,,
9.433626174926758,0.1424401700496673,0.1681260913610458,,,0.0852962806820869,0.4051372110843658,0.0079725598916411,0.510793149471283,0.5044480562210083,,,,,scn,random_simplices_features,no_nameless_2d,0,0.2074965834617614,9.474867820739746,0.129164233803749,0.1609195470809936,0.2066161930561065,0.0842052698135376,0.3978180587291717,-0.0063374196179211,0.4930882453918457,0.496523380279541,,,,,,
13.77696132659912,0.1190893203020095,0.1587857604026794,,,0.091374397277832,0.4389959275722503,-0.0020878126379102,0.4982942342758178,0.4988770484924316,,,,,scn,random_simplices_features,no_nameless_2d,0,0.2188892066478729,13.782854080200195,0.1143580749630928,0.1486460119485855,0.2144919633865356,0.084965780377388,0.4328852593898773,-0.0034242938272655,0.497454971075058,0.4981436431407928,,,,,,
81.0240249633789,0.0286047887057065,0.232340931892395,,,0.1450958251953125,0.5440747737884521,-0.140604555606842,0.4585056006908417,0.4389629662036896,,,,,san,degree_transform_sc,no_nameless_2d,0,0.2473542392253875,81.92086791992188,0.0243522319942712,0.2172218859195709,0.2464466392993927,0.1424043774604797,0.5452951192855835,-0.1160124018788337,0.4599348306655884,0.4495380520820617,,,,,,
260.99139404296875,0.0332749560475349,0.2119089365005493,,,0.1493807882070541,0.3239929974079132,-0.0409250222146511,0.4824447631835937,0.4777300655841827,,,,,san,degree_transform_sc,no_nameless_2d,0,0.244534820318222,266.18145751953125,0.0331190340220928,0.2174167186021804,0.2460906952619552,0.1495638042688369,0.3356711268424988,-0.0214150194078683,0.4916113615036011,0.4882420003414154,,,,,,
69.37696838378906,0.1535318195819854,0.2300058603286743,,,0.151562750339508,0.4845300912857055,-0.0987820327281951,0.4646747410297394,0.4497817456722259,,,,,san,degree_transform_sc,no_nameless_2d,0,0.2559372186660766,69.82305908203125,0.147866740822792,0.2259887009859085,0.2589430212974548,0.1540875136852264,0.4930839836597442,-0.0883428826928138,0.4620161354541778,0.4553481042385101,,,,,,
20.655014038085938,0.1062463521957397,0.3432574570178985,,,0.178528681397438,0.4121424555778503,-0.0849199146032333,0.4394985139369964,0.4543283879756927,,,,,san,degree_transform_sc,no_nameless_2d,0,0.2546819150447845,21.095972061157227,0.1026690080761909,0.3376193344593048,0.2511677742004394,0.173733502626419,0.4135982990264892,-0.0786295086145401,0.4348258972167969,0.4574815630912781,,,,,,
467.4464111328125,0.0280210152268409,0.2667834460735321,,,0.1687728762626648,0.3864565193653106,0.0871929824352264,0.5387901663780212,0.5473379492759705,,,,,san,degree_transform_sc,no_nameless_2d,0,0.2714916169643402,471.4276123046875,0.0276641361415386,0.2709916234016418,0.2728363573551178,0.1693539321422577,0.3798947930335998,0.0592353865504264,0.5340209007263184,0.5325546264648438,,,,,,
0.2212898731231689,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform,no_nameless_2d,0,0.214285746216774,0.2208906412124633,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2214530110359192,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform,no_nameless_2d,0,0.214285746216774,0.2210483253002166,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2229045778512954,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform,no_nameless_2d,0,0.214285746216774,0.2224660664796829,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2220948338508606,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform,no_nameless_2d,0,0.214285746216774,0.2216719090938568,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2218391150236129,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,gcn,degree_transform,no_nameless_2d,0,0.214285746216774,0.2214155346155166,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2268518358469009,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,random_node_features,no_nameless_2d,0,0.214285746216774,0.2253960520029068,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.226882666349411,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,random_node_features,no_nameless_2d,0,0.214285746216774,0.2278358191251754,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2372470796108245,1.0,0.5440747737884521,,,0.3335911333560943,0.7028604745864868,0.0,0.5,0.5,,,,,tag,random_node_features,no_nameless_2d,0,0.214372768998146,0.2383085042238235,0.999805212020874,0.5439314246177673,0.2143616825342178,0.3335273861885071,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.229949876666069,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,random_node_features,no_nameless_2d,0,0.214285746216774,0.2291764467954635,0.999805212020874,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2290257662534713,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,random_node_features,no_nameless_2d,0,0.214285746216774,0.2292955964803695,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.437032550573349,1.0,0.3129346370697021,,,0.1419635862112045,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,random_node_features,full_2d,0,0.4993638396263122,0.4274000227451324,1.0,0.3252975046634674,0.4995911717414856,0.1422972977161407,0.92107093334198,0.0,0.5,0.5,,,,,,
0.437594324350357,1.0,0.3229021728038788,,,0.146641656756401,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,random_node_features,full_2d,0,0.5027561783790588,0.4286521077156067,1.0,0.3222840428352356,0.500260591506958,0.1432094275951385,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4366221725940704,1.0,0.313630074262619,,,0.1437362283468246,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,random_node_features,full_2d,0,0.5006437301635742,0.4269666075706482,1.0,0.3205841779708862,0.5002716183662415,0.1432232558727264,0.92107093334198,0.0,0.5,0.5,,,,,,
0.439022958278656,1.0,0.3255679309368133,,,0.1446750462055206,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,random_node_features,full_2d,0,0.5013452172279358,0.4296518266201019,1.0,0.327538251876831,0.5012866854667664,0.1446040272712707,0.92107093334198,0.0,0.5,0.5,,,,,,
0.438931405544281,1.0,0.3260315358638763,,,0.1447801887989044,0.9199119210243224,0.0,0.5,0.5,,,,,transfconv,random_node_features,full_2d,0,0.5014269351959229,0.4308919310569763,1.0,0.3278473317623138,0.5014296770095825,0.1447935104370117,0.92107093334198,0.0,0.5,0.5,,,,,,
0.2204276174306869,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform,no_nameless_2d,0,0.214285746216774,0.220080479979515,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2203584313392639,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform,no_nameless_2d,0,0.214285746216774,0.2200205326080322,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2203346937894821,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform,no_nameless_2d,0,0.214285746216774,0.2199651896953582,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2204185575246811,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform,no_nameless_2d,0,0.214285746216774,0.2200662493705749,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2203323394060135,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform,no_nameless_2d,0,0.214285746216774,0.2199638783931732,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
17.982330322265625,0.0811441987752914,0.1745475679636001,,,0.0966959595680236,0.3782837092876434,-0.0215626638382673,0.5044008493423462,0.4882844090461731,,,,,san,random_simplices_features,no_nameless_2d,0,0.2202725857496261,17.958354949951172,0.0833820402622222,0.1881940364837646,0.2180518209934234,0.0949806794524192,0.3837911784648895,-0.0058135678991675,0.4916607737541199,0.4968128800392151,,,,,,
3.281278610229492,0.3730297684669494,0.1856392323970794,,,0.0643480494618415,0.4319906830787658,-0.0393244437873363,0.4725660383701324,0.4787137508392334,,,,,san,random_simplices_features,no_nameless_2d,0,0.1902869939804077,3.436372995376587,0.3650886416435241,0.1776738762855529,0.1901478916406631,0.0653428360819816,0.4439898729324341,-0.0220721773803234,0.4953151643276214,0.4878752529621124,,,,,,
1.5680761337280271,0.4302393496036529,0.3187390565872192,,,0.1405884474515915,0.4956217110157013,0.0059512122534215,0.4936334192752838,0.5034341812133789,,,,,san,random_simplices_features,no_nameless_2d,0,0.2235740572214126,1.5560897588729858,0.4363919794559479,0.3181375563144684,0.2229914665222168,0.1325118243694305,0.4952269494533539,-0.0020856293849647,0.5090981721878052,0.4988677203655243,,,,,,
1.512295842170715,0.3175714910030365,0.4290718138217926,,,0.2547109425067901,0.4845300912857055,0.0066024754196405,0.5013254880905151,0.5036109089851379,,,,,san,random_simplices_features,no_nameless_2d,0,0.2454993277788162,1.5083638429641724,0.3313851654529571,0.4334697127342224,0.2462095469236374,0.1919146627187729,0.4876290559768677,0.0100862765684723,0.510719895362854,0.5054800510406494,,,,,,
18.876033782958984,0.099241092801094,0.1856392472982406,,,0.0963903218507766,0.3712784647941589,0.0366304330527782,0.5177906155586243,0.519891083240509,,,,,san,random_simplices_features,no_nameless_2d,0,0.213170051574707,18.18179512023925,0.0948762968182563,0.1778686940670013,0.2130500078201294,0.099615454673767,0.3736606538295746,0.0179299861192703,0.5018266439437866,0.5098537802696228,,,,,,
0.44516122341156,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,full_2d,0,0.5,0.4369885623455047,0.9999613761901855,0.3263792395591736,0.5000141263008118,0.1428838521242141,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4416542649269104,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,full_2d,0,0.5000005960464478,0.4330169856548309,0.9999613761901855,0.3263406157493591,0.5000000596046448,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4366339743137359,1.0,0.3071395456790924,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,full_2d,0,0.4999994337558746,0.4272949993610382,0.9999613761901855,0.3207387030124664,0.4999999403953552,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4405616819858551,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,full_2d,0,0.5000005960464478,0.431636095046997,0.9999613761901855,0.3263406157493591,0.5000000596046448,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4421359896659851,1.0,0.3334492444992065,,,0.1428571343421936,0.9199119210243224,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,full_2d,0,0.5000005960464478,0.4335733652114868,0.9999613761901855,0.3263406157493591,0.5000000596046448,0.142857164144516,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4413018226623535,1.0,0.3052851259708404,,,0.1422039717435836,0.9199119210243224,0.0,0.5,0.5,,,,,gat,random_node_features,full_2d,0,0.4995172023773193,0.4288822412490845,1.0,0.3219749629497528,0.4999570548534393,0.1427952498197555,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4379287660121918,1.0,0.3091098964214325,,,0.1438333541154861,0.9199119210243224,0.0,0.5,0.5,,,,,gat,random_node_features,full_2d,0,0.5007058382034302,0.4279846251010895,1.0,0.3205455243587494,0.500186026096344,0.1431116908788681,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4371988177299499,1.0,0.3091098964214325,,,0.1437292248010635,0.9199119210243224,0.0,0.5,0.5,,,,,gat,random_node_features,full_2d,0,0.5006424784660339,0.4269802272319793,1.0,0.3199273645877838,0.5001110434532166,0.143005758523941,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4375627338886261,1.0,0.3069077432155609,,,0.1428427398204803,0.9199119210243224,0.0,0.5,0.5,,,,,gat,random_node_features,full_2d,0,0.4999869763851166,0.4269270002841949,1.0,0.3205069005489349,0.4998924732208252,0.1427117437124252,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4404305815696716,1.0,0.3181502223014831,,,0.1431351602077484,0.9199119210243224,0.0,0.5,0.5,,,,,gat,random_node_features,full_2d,0,0.5002038478851318,0.4311447143554687,1.0,0.3189229071140289,0.5001310110092163,0.1430343389511108,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4800548255443573,0.4914232790470123,0.5372044444084167,,,0.5493853092193604,0.7314557433128357,-0.1444935798645019,0.4001684188842773,0.395933985710144,,,,,scn,degree_transform_sc,full_2d,0,0.738426685333252,0.4639981091022491,0.503631591796875,0.5448539853096008,0.7378819584846497,0.547027051448822,0.7350486516952515,-0.1356000900268554,0.4018257856369018,0.40207040309906,,,,,,
29.974720001220703,0.0,0.4505099654197693,,,0.3969884812831878,0.0,0.0,0.7396107912063599,0.5,,,,,scn,degree_transform_sc,full_2d,0,0.6500985026359558,29.62651824951172,0.0,0.4413923919200897,0.6491381525993347,0.3967026174068451,0.0,0.0,0.7344881296157837,0.5,,,,,,
35.54597091674805,0.1893834173679351,0.0396383851766586,,,0.1315994411706924,0.9199119210243224,0.0,0.5,0.5,,,,,scn,degree_transform_sc,full_2d,0,0.4940530657768249,35.73993682861328,0.186872199177742,0.0368567444384098,0.4968418478965759,0.1368341743946075,0.92107093334198,0.0,0.5,0.5,,,,,,
28.44623565673828,0.0500695407390594,0.005099675618112,,,0.0023418576456606,0.5970097184181213,0.2056320458650589,0.6993765234947205,0.686037540435791,,,,,scn,degree_transform_sc,full_2d,0,0.4256000220775604,27.591976165771484,0.0469788312911987,0.0056405505165457,0.4257726669311523,0.002420952077955,0.60732501745224,0.1915170401334762,0.6886827945709229,0.675207793712616,,,,,,
1.7471600770950315,0.92767733335495,0.0416087172925472,,,0.1428571343421936,0.8295086026191711,0.4112267792224884,0.7977955937385559,0.807013988494873,,,,,scn,degree_transform_sc,full_2d,0,0.49623504281044,1.7490438222885132,0.9298794865608216,0.0382475666701793,0.4963057041168213,0.142857164144516,0.8335265517234802,0.3991519510746002,0.7891278266906738,0.7960054278373718,,,,,,
0.2206743508577346,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2203265577554702,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.222134992480278,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2217124700546264,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205189615488052,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201792895793914,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.221783846616745,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2213756144046783,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2219686210155487,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2215424925088882,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2218637466430664,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,random_node_features,no_nameless_2d,0,0.214285746216774,0.2215991914272308,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2212196141481399,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,random_node_features,no_nameless_2d,0,0.214285746216774,0.2209783494472503,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2225582897663116,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,random_node_features,no_nameless_2d,0,0.214285746216774,0.2222533673048019,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.221609890460968,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,random_node_features,no_nameless_2d,0,0.214285746216774,0.2213719934225082,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2216888070106506,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,transfconv,random_node_features,no_nameless_2d,0,0.214285746216774,0.2219111621379852,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
299155.6875,0.0001159017192549,0.0406815037131309,,,0.1648088991641998,0.0027816412039101,-0.1608477532863617,0.47107994556427,0.4731174409389496,,,,,sccnn,degree_transform_sc,full_2d,0,0.5139354467391968,302040.90625,0.0001931695296661,0.0366249419748783,0.5502969026565552,0.238122284412384,0.0028202752582728,-0.1333160102367401,0.4785189032554626,0.4808934330940246,,,,,,
5760.80712890625,0.0022021327167749,0.0486787222325801,,,0.1470085382461547,0.7377144694328308,0.1298649311065673,0.6165416836738586,0.5980489253997803,,,,,sccnn,degree_transform_sc,full_2d,0,0.5038785338401794,5725.66552734375,0.0017771597485989,0.0460516177117824,0.5043637156486511,0.148221731185913,0.7478364706039429,0.1281180530786514,0.6078797578811646,0.596546471118927,,,,,,
43923.26953125,0.0002318034385098,0.0425359345972538,,,0.143657311797142,0.0533147864043712,-0.181159108877182,0.3923397064208984,0.4122456610202789,,,,,sccnn,degree_transform_sc,full_2d,0,0.5029405951499939,43886.13671875,7.726781041128561e-05,0.0389429815113544,0.5026793479919434,0.143645092844963,0.0495286658406257,-0.1607944518327713,0.4027087688446045,0.425517588853836,,,,,,
61515.0,0.0,0.002433936111629,,,0.145014688372612,0.7267037630081177,0.3092757165431976,0.7508578300476074,0.7475162148475647,,,,,sccnn,degree_transform_sc,full_2d,0,0.4986903369426727,60414.47265625,0.0,0.001506722299382,0.4981854259967804,0.1439134180545807,0.7349327802658081,0.3034236431121826,0.7451850175857544,0.7416630983352661,,,,,,
99200.890625,0.0,0.0071859066374599,,,0.1384504586458206,0.1521789580583572,-0.3279591500759125,0.2515516877174377,0.2542225420475006,,,,,sccnn,degree_transform_sc,full_2d,0,0.4954267740249634,99111.96875,0.0001545356208225,0.0076881474815309,0.4606947302818298,0.0684433132410049,0.1488178074359893,-0.3168971538543701,0.2573332786560058,0.2643026709556579,,,,,,
0.2204270958900451,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2200875431299209,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2204313725233078,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2200762778520584,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205305099487304,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201892286539077,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2205953001976013,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2202467173337936,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2204702049493789,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,mlp,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2201443910598755,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
3.959539890289306,0.2777005136013031,0.1949466913938522,,,0.1541159749031067,0.5200510025024414,-0.0620455034077167,0.432190328836441,0.4437188804149627,,,,,scn,random_simplices_features,full_2d,0,0.5064184665679932,3.979057550430298,0.2726008296012878,0.1924354881048202,0.5065862536430359,0.1540382206439972,0.5090789794921875,-0.0663758516311645,0.4214009344577789,0.4389034211635589,,,,,,
0.8455426096916199,0.3912841975688934,0.406930923461914,,,0.2393146604299545,0.6664348840713501,-0.0877309292554855,0.4329702258110046,0.4289571940898895,,,,,scn,random_simplices_features,full_2d,0,0.5605033040046692,0.8213254809379578,0.3954952657222748,0.4109488725662231,0.561920702457428,0.2427251636981964,0.6769046783447266,-0.0736851543188095,0.4453359246253967,0.4392539262771606,,,,,,
3.6189446449279785,0.2226472049951553,0.1528743654489517,,,0.0973098799586296,0.6510199308395386,-0.0016699921106919,0.4818074107170105,0.4986739456653595,,,,,scn,random_simplices_features,full_2d,0,0.4760163128376007,3.596554756164551,0.2184360921382904,0.1562355160713195,0.4895526468753814,0.1240557059645652,0.6470792889595032,-0.0193516910076141,0.4791565835475921,0.483378916978836,,,,,,
1.3399653434753418,0.3196569383144378,0.2713259160518646,,,0.1532749235630035,0.7331942915916443,0.1377383321523666,0.5948969125747681,0.6086931228637695,,,,,scn,random_simplices_features,full_2d,0,0.5064010620117188,1.3421396017074585,0.3246407210826874,0.2755370438098907,0.5048789978027344,0.1507347524166107,0.7283263802528381,0.0981572866439819,0.5698509812355042,0.5787700414657593,,,,,,
2.4059605598449707,0.2279786765575409,0.2319193333387375,,,0.1580831259489059,0.654496967792511,-0.0695762932300567,0.4397861361503601,0.4421384930610657,,,,,scn,random_simplices_features,full_2d,0,0.5086265802383423,2.3920133113861084,0.2192860543727874,0.2276695966720581,0.5136653780937195,0.1674149185419082,0.6570468544960022,-0.0546621717512607,0.4645305275917053,0.4539360702037811,,,,,,
0.2209049761295318,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2205086946487426,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2219876199960708,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2215337455272674,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2206908911466598,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2203137129545211,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.220731720328331,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2203655838966369,1.0000001192092896,0.5443210601806641,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.2208215147256851,1.0,0.5434909462928772,,,0.3333333432674408,0.7028604745864868,0.0,0.5,0.5,,,,,tag,degree_transform_onehot,no_nameless_2d,0,0.214285746216774,0.2203618288040161,1.0000001192092896,0.5445159077644348,0.2144003063440323,0.3337059319019317,0.7036820650100708,0.0,0.5000000596046448,0.5000000596046448,,,,,,
0.4468337595462799,1.0,0.321859061717987,,,0.1457748264074325,0.9199119210243224,0.0,0.5,0.5,,,,,tag,random_node_features,full_2d,0,0.5021068453788757,0.4379023909568786,1.0,0.3250656723976135,0.5012824535369873,0.1445931941270828,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4468297064304352,1.0,0.3231339752674103,,,0.1456389129161834,0.9199119210243224,0.0,0.5,0.5,,,,,tag,random_node_features,full_2d,0,0.5020194053649902,0.4369793832302093,1.0,0.3266496658325195,0.5011625289916992,0.1444343030452728,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4377897679805755,1.0,0.3124710321426391,,,0.1411112248897552,0.9199119210243224,0.0,0.5,0.5,,,,,tag,random_node_features,full_2d,0,0.4987562596797943,0.4299911558628082,1.0,0.3242157101631164,0.499686986207962,0.1424313187599182,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4471778571605682,1.0,0.3208159506320953,,,0.1423630714416504,0.9199119210243224,0.0,0.5,0.5,,,,,tag,random_node_features,full_2d,0,0.4996094405651092,0.4380548000335693,1.0,0.3227090239524841,0.5007907748222351,0.1439349949359893,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4447750151157379,1.0,0.3153685629367828,,,0.145072728395462,0.9199119210243224,0.0,0.5,0.5,,,,,tag,random_node_features,full_2d,0,0.5015943646430969,0.43467977643013,1.0,0.3243316411972046,0.5007064342498779,0.143820658326149,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4443857669830322,1.0,0.3105006814002991,,,0.1419617831707,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,random_node_features,full_2d,0,0.49937704205513,0.4333440661430359,1.0,0.3172229826450348,0.4989591538906097,0.1414438337087631,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4449986219406128,1.0,0.3106166124343872,,,0.1437461376190185,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,random_node_features,full_2d,0,0.5006544589996338,0.432438850402832,1.0,0.3253747820854187,0.5006586909294128,0.1437446624040603,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4428489804267883,1.0,0.3096894025802612,,,0.1427119672298431,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,random_node_features,full_2d,0,0.4998742341995239,0.4328063428401947,1.0,0.3227476477622986,0.5001548528671265,0.1430698335170745,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4419637620449066,1.0,0.3110801875591278,,,0.144056886434555,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,random_node_features,full_2d,0,0.5008848905563354,0.4324248433113098,1.0,0.3183047473430633,0.4991019964218139,0.1416339129209518,0.92107093334198,0.0,0.5,0.5,,,,,,
0.4432598054409027,1.0,0.3122392296791076,,,0.1446550339460373,0.9199119210243224,0.0,0.5,0.5,,,,,mlp,random_node_features,full_2d,0,0.5012927055358887,0.4340037405490875,1.0,0.3191547095775604,0.4993923008441925,0.142033964395523,0.92107093334198,0.0,0.5,0.5,,,,,,
6029.486328125,0.0075890254229307,0.1780502051115036,,,0.1297854334115982,0.3239929974079132,0.0436936840415,0.5113217830657959,0.5236691832542419,,,,,sccnn,random_simplices_features,no_nameless_2d,0,0.2650038003921509,6224.3173828125,0.0093512563034892,0.1807909607887268,0.2668598890304565,0.1304477304220199,0.3270991742610931,0.0384256616234779,0.5299068093299866,0.5209989547729492,,,,,,
4369.89453125,0.0081727970391511,0.1891418695449829,,,0.1418290436267852,0.342673659324646,-0.0382331162691116,0.4863312244415283,0.4790118634700775,,,,,sccnn,random_simplices_features,no_nameless_2d,0,0.2248813360929489,4493.9580078125,0.0079875327646732,0.1907266825437545,0.2258991748094558,0.1376361548900604,0.3446327745914459,-0.0224669445306062,0.4950314462184906,0.4876422882080078,,,,,,
2693.746826171875,0.0110916523262858,0.1751313507556915,,,0.1238007172942161,0.2393461912870407,0.050501212477684,0.5240404605865479,0.525713324546814,,,,,sccnn,random_simplices_features,no_nameless_2d,0,0.2329382449388504,2825.459716796875,0.0112994350492954,0.1679329872131347,0.231853574514389,0.1196475178003311,0.2279368788003921,0.0403250940144062,0.5228462219238281,0.5206015110015869,,,,,,
2650.332275390625,0.0134267369285225,0.0245183892548084,,,0.0161554366350173,0.3981319367885589,0.0401937142014503,0.5216745734214783,0.5216273069381714,,,,,sccnn,random_simplices_features,no_nameless_2d,0,0.1850229501724243,2659.146484375,0.0109097985550761,0.0276641361415386,0.1844054460525512,0.0163253638893365,0.393142431974411,0.0391414687037467,0.5203444957733154,0.5214362144470215,,,,,,
3385.236328125,0.0110916523262858,0.0566258020699024,,,0.0381115265190601,0.4588441252708435,0.0051752924919128,0.5009058713912964,0.5028290152549744,,,,,sccnn,random_simplices_features,no_nameless_2d,0,0.222093403339386,3447.03515625,0.0075978958047926,0.0561075434088707,0.2218134999275207,0.0394974909722805,0.4566530585289001,-0.0204210132360458,0.4839245676994324,0.4893713593482971,,,,,,
1.124263882637024,0.3563977777957916,0.4054242074489593,,,0.3418798148632049,0.6793000102043152,0.0309850424528121,0.5166432857513428,0.5257905721664429,,,,,san,random_simplices_features,full_2d,0,0.6162117123603821,1.1229676008224487,0.3597589135169983,0.4072400033473968,0.6258706450462341,0.3618315458297729,0.669680118560791,0.0161007158458232,0.5104590058326721,0.513558566570282,,,,,,
0.4114871025085449,0.7555632591247559,0.7087389826774597,,,0.6074087619781494,0.731224000453949,0.0688869282603263,0.5511009693145752,0.5534458160400391,,,,,san,random_simplices_features,full_2d,0,0.7755756974220276,0.4035552144050598,0.7564519047737122,0.7014371752738953,0.7528979182243347,0.5610288381576538,0.7319579720497131,0.0501447133719921,0.5324665307998657,0.5392326712608337,,,,,,
0.407084047794342,0.6614510416984558,0.5478674173355103,,,0.4838142693042755,0.753361165523529,0.0233743693679571,0.5304035544395447,0.5175400972366333,,,,,san,random_simplices_features,full_2d,0,0.6983838677406311,0.4022007584571838,0.6606784462928772,0.5535852313041687,0.6878083944320679,0.4608216285705566,0.7564132213592529,0.0347877778112888,0.5250730514526367,0.525956928730011,,,,,,
0.3735925555229187,0.6770978569984436,0.5359295606613159,,,0.3933716118335724,0.8580204248428345,0.0254477504640817,0.5173391699790955,0.5124228000640869,,,,,san,random_simplices_features,full_2d,0,0.6533530950546265,0.3737322092056274,0.6736980080604553,0.5353113412857056,0.6786678433418274,0.4449191391468048,0.8612270355224609,0.0369022972881794,0.5205317735671997,0.5183414816856384,,,,,,
1.5486410856246948,0.3969634175300598,0.5260778665542603,,,0.4912464320659637,0.6401251554489136,0.0558073446154594,0.5349003076553345,0.5479874014854431,,,,,san,random_simplices_features,full_2d,0,0.7011383175849915,1.5371553897857666,0.3987405598163605,0.523180365562439,0.67916339635849,0.4478846490383148,0.6397002339363098,0.0224453769624233,0.5165331959724426,0.5194587707519531,,,,,,
0.0447890311479568,1.0,0.928720474243164,,,0.8745740056037903,0.928604543209076,,0.5545731782913208,0.533498227596283,,,,,cell_transf,degree_transform_sc,full_2d,0,0.9306079745292664,,,,,,,,,,,,,,,
0.0443679504096508,0.999884068965912,0.9282568097114564,,,0.8582390546798706,0.928720474243164,,0.5545731782913208,0.5312188863754272,,,,,cell_transf,degree_transform_sc,full_2d,0,0.9221904277801514,,,,,,,,,,,,,,,
0.0360894650220871,1.0,0.928720474243164,,,0.8734152913093567,0.928720474243164,,0.5545731782913208,0.5400143265724182,,,,,cell_transf,degree_transform_sc,full_2d,0,0.930004358291626,,,,,,,,,,,,,,,
0.0414297543466091,1.0,0.928604543209076,,,0.8449850082397461,0.928720474243164,,0.5545731782913208,0.5413577556610107,,,,,cell_transf,degree_transform_sc,full_2d,0,0.9143627285957336,,,,,,,,,,,,,,,
0.0390431322157382,1.0,0.928720474243164,,,0.870708167552948,0.928720474243164,,0.5545731782913208,0.5398326516151428,,,,,cell_transf,degree_transform_sc,full_2d,0,0.9285953640937804,,,,,,,,,,,,,,,
0.0576666817069053,1.0,0.8718127012252808,,,0.372862845659256,0.9222299456596376,0.0970113426446914,0.5270041823387146,0.5086826086044312,,,,,cell_transf,random_simplices_features,full_2d,0,0.6424385905265808,,,,,,,,,,,,,,,
0.0637886896729469,1.0,0.8703059554100037,,,0.4133439660072326,0.9222299456596376,0.1109228506684303,0.5256115794181824,0.5104762315750122,,,,,cell_transf,random_simplices_features,full_2d,0,0.6662852168083191,,,,,,,,,,,,,,,
0.060871560126543,1.0,0.8728558421134949,,,0.3939850032329559,0.9225776791572572,0.1053764000535011,0.52729731798172,0.5096777081489563,,,,,cell_transf,random_simplices_features,full_2d,0,0.6549564599990845,,,,,,,,,,,,,,,
0.0689749494194984,1.0,0.8650904297828674,,,0.4595100581645965,0.923852562904358,0.1156895533204078,0.5427014827728271,0.5114567279815674,,,,,cell_transf,random_simplices_features,full_2d,0,0.6926947236061096,,,,,,,,,,,,,,,
0.0565075352787971,1.0,0.8777236938476562,,,0.4073525965213775,0.9217663407325744,0.0166057664901018,0.520914614200592,0.5024190545082092,,,,,cell_transf,random_simplices_features,full_2d,0,0.6630668044090271,,,,,,,,,,,,,,,
0.2288107872009277,1.0,0.5438084006309509,,,0.3324767351150512,0.6857476830482483,0.0015328392619267,0.4952646791934967,0.500505268573761,,,,,cell_transf,random_simplices_features,no_nameless_2d,0,0.2140141129493713,,,,,,,,,,,,,,,
0.2228914052248001,1.0,0.5438084006309509,,,0.3327645063400268,0.7032710313796997,0.0016565868863835,0.5,0.5003581047058105,,,,,cell_transf,random_simplices_features,no_nameless_2d,0,0.2141204476356506,,,,,,,,,,,,,,,
0.2213913947343826,1.0,0.5438084006309509,,,0.3326426446437835,0.7032710313796997,0.0,0.5,0.5,,,,,cell_transf,random_simplices_features,no_nameless_2d,0,0.2140766233205795,,,,,,,,,,,,,,,
0.2240058034658432,1.0,0.5438084006309509,,,0.3326426446437835,0.7032710313796997,0.0035769373644143,0.5,0.5000962615013123,,,,,cell_transf,random_simplices_features,no_nameless_2d,0,0.2140766233205795,,,,,,,,,,,,,,,
0.2210911363363266,1.0,0.5438084006309509,,,0.332272857427597,0.7032710313796997,0.0,0.5,0.5,,,,,cell_transf,random_simplices_features,no_nameless_2d,0,0.2139428257942199,,,,,,,,,,,,,,,
0.1683264374732971,1.0,0.3358644843101501,,,0.4823574423789978,0.7377336621284485,0.0705465748906135,0.5616592168807983,0.511794924736023,,,,,cell_transf,degree_transform_sc,no_nameless_2d,0,0.2574124932289123,,,,,,,,,,,,,,,
0.173550471663475,1.0,0.4339953362941742,,,0.541578471660614,0.7032710313796997,0.0694711431860923,0.5006275773048401,0.5102705955505371,,,,,cell_transf,degree_transform_sc,no_nameless_2d,0,0.2756581306457519,,,,,,,,,,,,,,,
0.1616378277540207,1.0,0.4123831689357757,,,0.5366879105567932,0.7050233483314514,0.0324251912534236,0.5026850700378418,0.5078703761100769,,,,,cell_transf,degree_transform_sc,no_nameless_2d,0,0.2748188972473144,,,,,,,,,,,,,,,
0.2027976065874099,1.0,0.3107476532459259,,,0.4704751074314117,0.3282710313796997,0.0024907200131565,0.5017350316047668,0.5010669827461243,,,,,cell_transf,degree_transform_sc,no_nameless_2d,0,0.2547608911991119,,,,,,,,,,,,,,,
0.1878316849470138,1.0,0.302570104598999,,,0.5011501312255859,0.72137850522995,0.1160119846463203,0.531971275806427,0.5260850787162781,,,,,cell_transf,degree_transform_sc,no_nameless_2d,0,0.2637798190116882,,,,,,,,,,,,,,,
0.0024521513842046,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024351307656615,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.002453290624544,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024449080228805,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024296911433339,1.0,0.995127022266388,,0.2296792566776275,0.9925851225852966,0.9978830218315125,,0.1173310428857803,0.9925830960273744,0.9972439408302308,,0.1443022042512893,0.9926018118858336,transfconv,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0064549371600151,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.9609622955322266,0.9978630542755128,,0.1173310428857803,0.9609935879707336,0.997223973274231,,0.1443022042512893,0.9610441327095032,sccn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0052628857083618,1.0,0.995127022266388,,0.2296792566776275,0.9829564690589904,0.9978830218315125,,0.1173310428857803,0.9829570651054382,0.9971840381622314,,0.1443022042512893,0.9830000400543212,sccn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0043829218484461,1.0,0.9951070547103882,,0.2296792566776275,0.9802889823913574,0.9978830218315125,,0.1173310428857803,0.980302095413208,0.997223973274231,,0.1443022042512893,0.9803293943405152,sccn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0066637624986469,0.999920129776001,0.9950870871543884,,0.2296792566776275,0.9917086362838744,0.9978630542755128,,0.1173209026455879,0.9917118549346924,0.9972439408302308,,0.1443022042512893,0.9917224049568176,sccn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0034168362617492,1.0,0.995127022266388,,0.2296792566776275,0.9659764170646667,0.9978830218315125,,0.1173310428857803,0.9659875631332396,0.997223973274231,,0.1443022042512893,0.966062605381012,sccn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024821304250508,1.0,0.995127022266388,,0.2296792566776275,0.9910642504692078,0.9978830218315125,,0.1173310428857803,0.9910642504692078,0.9972439408302308,,0.1443022042512893,0.991083025932312,cell_transf,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024557895958423,1.0,0.995127022266388,,0.2296792566776275,0.9926128387451172,0.9978830218315125,,0.1173310428857803,0.9926105737686156,0.9972439408302308,,0.1443022042512893,0.9926292300224304,cell_transf,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024499450810253,1.0,0.995127022266388,,0.2296792566776275,0.9926388263702391,0.9978830218315125,,0.1173310428857803,0.9926362037658693,0.9972439408302308,,0.1443022042512893,0.9926550388336182,cell_transf,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024576184805482,1.0,0.995127022266388,,0.2296792566776275,0.9943717122077942,0.9978830218315125,,0.1173310428857803,0.9943718314170836,0.9972439408302308,,0.1443022042512893,0.9943807721138,cell_transf,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024823830462992,1.0,0.995127022266388,,0.2296792566776275,0.9915733337402344,0.9978830218315125,,0.1173310428857803,0.9915726780891418,0.9972439408302308,,0.1443022042512893,0.9915913343429564,cell_transf,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0027739549987018,1.0,0.995127022266388,,0.2296792566776275,0.9910642504692078,0.9978830218315125,,0.1173310428857803,0.9910642504692078,0.9972439408302308,,0.1443022042512893,0.991083025932312,tag,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.003542483318597,1.0,0.995127022266388,,0.2296792566776275,0.995721161365509,0.9978830218315125,,0.1173310428857803,0.9957191944122314,0.9972439408302308,,0.1443022042512893,0.9957280158996582,tag,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0173866692930459,1.0,0.995127022266388,,0.2296792566776275,0.9941641688346864,0.9978830218315125,,0.1173310428857803,0.9941645860671996,0.9972439408302308,,0.1443022042512893,0.9941734671592712,tag,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0028532962314784,1.0,0.995127022266388,,0.2296792566776275,0.9957229495048524,0.9978830218315125,,0.1173310428857803,0.995720624923706,0.9972439408302308,,0.1443022042512893,0.9957295656204224,tag,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0072405240498483,1.0,0.995127022266388,,0.2296792566776275,0.9895057082176208,0.9978830218315125,,0.1173310428857803,0.989508330821991,0.9972439408302308,,0.1443022042512893,0.989526867866516,tag,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0029150219634175,1.0,0.995127022266388,,0.2296792566776275,0.9879470467567444,0.9978830218315125,,0.1173310428857803,0.9879522919654846,0.9972439408302308,,0.1443022042512893,0.987971007823944,sccn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0036969189532101,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.983401894569397,0.9978830218315125,,0.1173310428857803,0.9834129214286804,0.997223973274231,,0.1443022042512893,0.9834333062171936,sccn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.003615144174546,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.9904589056968688,0.9978830218315125,,0.1173310428857803,0.9904600381851196,0.9972439408302308,,0.1443022042512893,0.9904791712760924,sccn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024677177425473,1.0,0.995127022266388,,0.2296792566776275,0.9894051551818848,0.9978830218315125,,0.1173310428857803,0.9894073009490968,0.9972439408302308,,0.1443022042512893,0.9894269704818726,sccn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0026003040838986,0.9999800324440002,0.9951070547103882,,0.2296792566776275,0.9849324226379396,0.9978830218315125,,0.1173310428857803,0.9849477410316468,0.997223973274231,,0.1443022042512893,0.9849559664726256,sccn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024308415595442,1.0,0.995127022266388,,0.2296792566776275,0.9910528659820556,0.9978830218315125,,0.1173310428857803,0.9910529851913452,0.9972439408302308,,0.1443022042512893,0.9910715222358704,gat,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024378960952162,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024302105884999,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024465296883136,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024370560422539,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024456258397549,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024377207737416,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024398027453571,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024376723449677,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024353337939828,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0045266798697412,0.9921513199806212,0.995127022266388,,0.2296792566776275,0.9925948977470398,0.9978630542755128,,0.1173310428857803,0.9925925135612488,0.989395260810852,,0.1454414576292038,0.9926111698150636,dect,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0025844818446785,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.992289125919342,0.9978830218315125,,0.1173310428857803,0.9922874569892884,0.997223973274231,,0.1443022042512893,0.9923061728477478,dect,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024337761569768,1.0,0.995127022266388,,0.2296792566776275,0.9926232695579528,0.9978830218315125,,0.1173310428857803,0.9926209449768066,0.9972439408302308,,0.1443022042512893,0.9926398992538452,dect,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024524207692593,1.0,0.995127022266388,,0.2296792566776275,0.9926356673240662,0.9978830218315125,,0.1173310428857803,0.992633581161499,0.9972439408302308,,0.1443022042512893,0.9926522970199584,dect,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0025515374727547,1.0,0.995127022266388,,0.2296792566776275,0.9922955632209778,0.9978830218315125,,0.1173310428857803,0.9922935366630554,0.9972439408302308,,0.1443022042512893,0.992312490940094,dect,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.002433689776808,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024281707592308,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.002434293506667,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024370856117457,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024280250072479,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024563565384596,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024518347345292,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024472454097121,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024485329631716,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024611591361463,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0043665072880685,0.9998202323913574,0.995127022266388,,0.2296792566776275,0.9158860445022584,0.9978830218315125,,0.1173310428857803,0.915886640548706,0.99612557888031,,0.1444736868143081,0.9161389470100404,cell_mp,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0043605957180261,0.9997603297233582,0.995127022266388,,0.2296792566776275,0.9939314126968384,0.9978830218315125,,0.1173310428857803,0.9939292669296264,0.9944280385971068,,0.1434777379035949,0.9939438700675964,cell_mp,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0033449183683842,0.9999400973320008,0.995127022266388,,0.2296792566776275,0.9892050623893738,0.9978830218315125,,0.1173310428857803,0.9892053604125975,0.9972439408302308,,0.1443022042512893,0.98922997713089,cell_mp,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0047359955497086,1.0,0.995127022266388,,0.2296792566776275,0.9920638203620912,0.9978830218315125,,0.1173310428857803,0.9920616149902344,0.99652498960495,,0.1443726569414138,0.992081880569458,cell_mp,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0037442853208631,0.9989615082740784,0.995127022266388,,0.2296792566776275,0.98675799369812,0.9978830218315125,,0.1173310428857803,0.9867606163024902,0.997223973274231,,0.1443022042512893,0.9867878556251526,cell_mp,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024751308374106,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024295845068991,1.0,0.995127022266388,,0.2296792566776275,0.9910642504692078,0.9978830218315125,,0.1173310428857803,0.9910642504692078,0.9972439408302308,,0.1443022042512893,0.991083025932312,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024359493982046,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024126300122588,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024427124299108,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024384369608014,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024596634320914,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024341193493455,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.002457759110257,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.002431764267385,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024421163834631,1.0,0.995127022266388,,0.2296792566776275,0.9926099181175232,0.9978830218315125,,0.1173310428857803,0.9926074147224426,0.9972439408302308,,0.1443022042512893,0.9926262497901917,tag,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024608594831079,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,tag,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0025824580807238,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.997223973274231,,0.1443022042512893,0.9926280379295348,tag,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0025063948705792,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,tag,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024358853697776,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.9926023483276368,0.9978830218315125,,0.1173310428857803,0.9925999641418456,0.997223973274231,,0.1443022042512893,0.9926186800003052,tag,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
3584.008056640625,0.0064307395368814,0.7045853734016418,,0.3304639756679535,0.5251622200012207,0.6297731399536133,,0.163556158542633,0.5252033472061157,0.0145390639081597,,0.214026853442192,0.5252992510795593,san,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
3156.974853515625,0.0112837515771389,0.4948274493217468,,0.1628166884183883,0.5362159609794617,0.790861189365387,,0.1117912083864212,0.5363951921463013,0.0081083243712782,,0.2026883661746978,0.536348283290863,san,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
3899.843505859375,0.0050127818249166,0.3585436940193176,,0.1493197977542877,0.5096084475517273,0.2187849432229995,,0.0881639346480369,0.5093874335289001,0.0056119188666343,,0.1095176935195922,0.5088456869125366,san,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
1847.914306640625,0.015437769703567,0.4487538039684295,,0.1226995512843132,0.5240553021430969,0.428443044424057,,0.0693736299872398,0.5239751935005188,0.014079725369811,,0.2179348021745681,0.5240248441696167,san,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
1470.9476318359375,0.006071257404983,0.4369108378887176,,0.1095959693193435,0.5131552815437317,0.4703027606010437,,0.1730876415967941,0.5131019353866577,0.0325331538915634,,0.1920259892940521,0.5130559206008911,san,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
649024.25,0.0005192522658035,0.717806339263916,,0.3459211587905884,0.5424317121505737,0.7260744571685791,,0.1826264262199401,0.5424884557723999,0.0011982744326815,,0.0767531469464302,0.5423793196678162,sccnn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
2167693.0,0.0003594823356252,0.451429933309555,,0.1198180094361305,0.5839292407035828,0.5734941959381104,,0.1364900171756744,0.5839064121246338,0.0010185333667322,,0.1028197035193443,0.5838367342948914,sccnn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
1497582.375,0.0015976993599906,0.4412246346473694,,0.2245982736349105,0.4756849408149719,0.5108843445777893,,0.0757371559739112,0.4756821691989898,0.0035548810847103,,0.1965358704328537,0.4757395982742309,sccnn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
551351.875,0.0010185333667322,0.4653498828411102,,0.2613198161125183,0.4622908532619476,0.5818620920181274,,0.0968604013323783,0.4623526036739349,0.0011383607052266,,0.089201919734478,0.4623473882675171,sccnn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
4498101.0,0.0003794535878114,0.3399504721164703,,0.086289145052433,0.5429731011390686,0.5940845012664795,,0.1127028614282608,0.5430249571800232,0.0010185333667322,,0.1007315590977668,0.5427886843681335,sccnn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.002908440073952,0.999161183834076,0.995127022266388,,0.2296792566776275,0.9926005601882936,0.9978830218315125,,0.1173310428857803,0.992598295211792,0.9972439408302308,,0.1443022042512893,0.9926169514656068,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0035956788342446,1.0,0.9951070547103882,,0.2296792566776275,0.991058588027954,0.9978630542755128,,0.1173310428857803,0.9910590648651124,0.997223973274231,,0.1443022042512893,0.9910777807235718,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0029602802824229,1.0,0.995127022266388,,0.2296792566776275,0.99277925491333,0.9978830218315125,,0.1173310428857803,0.9927788376808168,0.9972439408302308,,0.1443022042512893,0.9927933216094972,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0034617246128618,1.0,0.995127022266388,,0.2296792566776275,0.9857774972915648,0.9978830218315125,,0.1173310428857803,0.9857777953147888,0.9972439408302308,,0.1443022042512893,0.9858129024505616,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0036305892281234,0.9999600648880004,0.995127022266388,,0.2296792566776275,0.9937432408332824,0.9978830218315125,,0.1173310428857803,0.9937434792518616,0.9971840381622314,,0.1443022042512893,0.9937539100646972,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024535071570426,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024561318568885,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024438649415969,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024431969504803,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024321267846971,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,mlp,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0025139080826193,1.0,0.995127022266388,,0.2296792566776275,0.9925861358642578,0.9978830218315125,,0.1173310428857803,0.9925837516784668,0.9972439408302308,,0.1443022042512893,0.9926025867462158,dect,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0026849035639315,1.0,0.995127022266388,,0.2296792566776275,0.992566168308258,0.9978830218315125,,0.1173310428857803,0.992563784122467,0.9972439408302308,,0.1443022042512893,0.992582619190216,dect,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.002531309146434,1.0,0.995127022266388,,0.2296792566776275,0.9926088452339172,0.9978830218315125,,0.1173310428857803,0.9926068186759948,0.997223973274231,,0.1443122625350952,0.9926254749298096,dect,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0025524890515953,0.9999400973320008,0.995127022266388,,0.2296792566776275,0.9925475120544434,0.9978830218315125,,0.1173310428857803,0.9925456643104552,0.9971640706062316,,0.1443323940038681,0.9925643801689148,dect,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.002561904489994,0.9999600648880004,0.995127022266388,,0.2296792566776275,0.9926099181175232,0.9978830218315125,,0.1173310428857803,0.9926074147224426,0.9971640706062316,,0.1443123519420623,0.9926262497901917,dect,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0026390296407043,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.9920253753662108,0.9978830218315125,,0.1173310428857803,0.9920233488082886,0.997223973274231,,0.1443022042512893,0.9920440316200256,dect,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0030008570756763,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.9925864338874816,0.9978630542755128,,0.1173310428857803,0.992583990097046,0.997223973274231,,0.1443022042512893,0.9926030039787292,dect,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.003017132403329,1.0,0.995127022266388,,0.2296792566776275,0.9926105737686156,0.9978830218315125,,0.1173310428857803,0.9926080703735352,0.997223973274231,,0.1443022042512893,0.992626965045929,dect,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0030483577866107,1.0,0.995127022266388,,0.2296792566776275,0.9917007684707642,0.9978830218315125,,0.1173310428857803,0.9916989803314208,0.9972439408302308,,0.1443022042512893,0.9917194843292236,dect,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0025053466670215,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.992598831653595,0.9978830218315125,,0.1173310428857803,0.992596447467804,0.997223973274231,,0.1443022042512893,0.9926156401634216,dect,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024286925327032,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024516761768609,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024278829805552,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024312417954206,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024507374037057,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.176069363951683,0.9871185421943665,0.869667649269104,,0.2012781053781509,0.8308579921722412,0.8724237084388733,,0.103292129933834,0.8308597207069397,0.604170024394989,,0.0527042672038078,0.830849289894104,scn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
17.636476516723633,0.8617390990257263,0.518193781375885,,0.1352443844079971,0.5459768176078796,0.5825411677360535,,0.1812777817249298,0.5460140109062195,0.0605328343808651,,0.2158744931221008,0.5460299253463745,scn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.1394178718328476,0.9989615082740784,0.9486739039421082,,0.2203312069177627,0.8475943803787231,0.8291659951210022,,0.1408003270626068,0.8475645184516907,0.8287466168403625,,0.1250763982534408,0.8476943373680115,scn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.3129348158836365,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.7945758700370789,0.6943202018737793,,0.1931822448968887,0.7944860458374023,0.604110062122345,,0.0527244731783866,0.7944971919059753,scn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0932699367403984,0.9158012270927428,0.9267454743385316,,0.2140668630599975,0.9158903956413268,0.9978830218315125,,0.1173310428857803,0.9159168004989624,0.8013260960578918,,0.082850195467472,0.9159209728240968,scn,degree_transform_sc_3d,full_3d,0,,,,,,,,,,,,,,,,
0.5695532560348511,0.4248282611370086,0.8237537741661072,,0.2406513541936874,0.6938514113426208,0.7111160159111023,,0.1225706562399864,0.6938748955726624,0.549069344997406,,0.159771591424942,0.6940174698829651,san,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
1.07968008518219,0.3971680700778961,0.5366871953010559,,0.2492042332887649,0.6347341537475586,0.6383407711982727,,0.1217665374279022,0.6347765922546387,0.5052524209022522,,0.1443485170602798,0.6349097490310669,san,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.487752765417099,0.6707541346549988,0.7816943526268005,,0.2282475680112838,0.7447324991226196,0.8557277321815491,,0.1201416552066803,0.7448446154594421,0.4691444337368011,,0.1327658295631408,0.7450701594352722,san,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.5112972259521484,0.5960017442703247,0.6590709090232849,,0.2363634258508682,0.727590024471283,0.8772367835044861,,0.118693970143795,0.7277332544326782,0.6223039031028748,,0.1420343220233917,0.7279261350631714,san,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.5861272811889648,0.4786906838417053,0.7394751310348511,,0.2248120307922363,0.6762829422950745,0.8021049499511719,,0.1131854876875877,0.6763735413551331,0.4639319479465484,,0.1506711095571518,0.6764728426933289,san,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0624441094696521,0.9967846274375916,0.995127022266388,,0.2296792566776275,0.8618424534797668,0.9880971312522888,,0.1181201636791229,0.8619137406349182,0.8144472241401672,,0.1176852956414222,0.8620161414146423,scn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0609202533960342,0.9068541526794434,0.9761143922805786,,0.2386244684457779,0.8905601501464844,0.9839431047439576,,0.1196541562676429,0.8906330466270447,0.9946476817131042,,0.1444133967161178,0.8907975554466248,scn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0677817612886428,0.8296053409576416,0.9951070547103882,,0.2296691983938217,0.893811821937561,0.9836634993553162,,0.1157188117504119,0.8938577771186829,0.9296013712882996,,0.1570993363857269,0.8940187096595764,scn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0218843650072813,0.9980428218841552,0.995127022266388,,0.2296792566776275,0.9391894936561584,0.9912326335906982,,0.1165348440408706,0.9392237067222596,0.9968245625495912,,0.1443123519420623,0.9393262267112732,scn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0560468025505542,0.9999800324440002,0.971820592880249,,0.2260482162237167,0.8314908742904663,0.9838632345199584,,0.1221501007676124,0.8315831422805786,0.8734622001647949,,0.1275617629289627,0.8317988514900208,scn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024277060292661,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.002427976578474,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024281193036586,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024297842755913,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024354136548936,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gcn,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
14615.3681640625,0.0028359163552522,0.4523685872554779,,0.2390304803848266,0.542191207408905,0.4966448247432709,,0.122887797653675,0.5422084927558899,0.0044735581614077,,0.1315447092056274,0.5420740842819214,sccnn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
12061.931640625,0.0036347659770399,0.5266416072845459,,0.2281389832496643,0.4993786811828613,0.5488496422767639,,0.0967614576220512,0.4993961155414581,0.0064507108181715,,0.1690331995487213,0.499386191368103,sccnn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
15620.859375,0.0044935294426977,0.5105648040771484,,0.2324871122837066,0.5191910862922668,0.5788863897323608,,0.0965855047106742,0.5192445516586304,0.0044935294426977,,0.1160940155386924,0.519287645816803,sccnn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
18881.06640625,0.0033152261748909,0.499920129776001,,0.1850948482751846,0.5042464137077332,0.2712893486022949,,0.1122583672404289,0.504082977771759,0.0039343344978988,,0.1153242588043212,0.5041672587394714,sccnn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
23669.72265625,0.0035948234144598,0.410329133272171,,0.114776536822319,0.4356248378753662,0.5442962050437927,,0.1175513640046119,0.4356615245342254,0.0033551685046404,,0.115274578332901,0.4357776343822479,sccnn,random_simplices_features_3d,full_3d,0,,,,,,,,,,,,,,,,
0.0024324234109371,1.0,0.995127022266388,,0.2296792566776275,0.992613673210144,0.9978830218315125,,0.1173310428857803,0.992611289024353,0.9972439408302308,,0.1443022042512893,0.9926300644874572,gat,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024328820873051,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024376795627176,1.0,0.995127022266388,,0.2296792566776275,0.9926143288612366,0.9978830218315125,,0.1173310428857803,0.9926119446754456,0.9972439408302308,,0.1443022042512893,0.992630660533905,gat,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024364397395402,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024349906016141,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,gat,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024495346006006,1.0,0.995127022266388,,0.2296792566776275,0.992345094680786,0.9978830218315125,,0.1173310428857803,0.992343544960022,0.9972439408302308,,0.1443022042512893,0.992362141609192,tag,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024468700867146,1.0,0.995127022266388,,0.2296792566776275,0.9924790263175964,0.9978830218315125,,0.1173310428857803,0.992477536201477,0.9972439408302308,,0.1443022042512893,0.9924962520599364,tag,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.002441166434437,1.0,0.995127022266388,,0.2296792566776275,0.9926686882972716,0.9978830218315125,,0.1173310428857803,0.9926666617393494,0.9972439408302308,,0.1443022042512893,0.9926846027374268,tag,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024364748969674,1.0,0.995127022266388,,0.2296792566776275,0.992437481880188,0.9978830218315125,,0.1173310428857803,0.9924352169036864,0.9972439408302308,,0.1443022042512893,0.9924541711807252,tag,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0024410299956798,1.0,0.995127022266388,,0.2296792566776275,0.9925395846366882,0.9978830218315125,,0.1173310428857803,0.9925376772880554,0.9972439408302308,,0.1443022042512893,0.99255633354187,tag,random_node_features,full_3d,0,,,,,,,,,,,,,,,,
0.0026120622642338,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.002491827821359,1.0,0.995127022266388,,0.2296792566776275,0.9926012754440308,0.9978830218315125,,0.1173310428857803,0.992599070072174,0.9972439408302308,,0.1443022042512893,0.992617964744568,transfconv,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024935631081461,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0027397547382861,1.0,0.995127022266388,,0.2296792566776275,0.9957229495048524,0.9978830218315125,,0.1173310428857803,0.995720624923706,0.9972439408302308,,0.1443022042512893,0.9957295656204224,transfconv,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0028033109847456,0.9999800324440002,0.995127022266388,,0.2296792566776275,0.9910642504692078,0.9978830218315125,,0.1173310428857803,0.9910642504692078,0.9972439408302308,,0.1443022042512893,0.991083025932312,transfconv,degree_transform,full_3d,0,,,,,,,,,,,,,,,,
0.0024330418091267,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024389317259192,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024592620320618,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024358937516808,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.0024291535373777,1.0,0.995127022266388,,0.2296792566776275,0.9926111698150636,0.9978830218315125,,0.1173310428857803,0.9926088452339172,0.9972439408302308,,0.1443022042512893,0.9926280379295348,transfconv,degree_transform_onehot,full_3d,0,,,,,,,,,,,,,,,,
0.1946995109319687,0.995711624622345,0.489105224609375,,,0.413442313671112,0.9189847111701964,,0.5457324385643005,0.5388608574867249,,,,,cell_mp,degree_transform_sc,full_2d,0,0.6494457721710205,,,,,,,,,,,,,,,
1.078178644180298,0.2708623111248016,0.0305980537086725,,,0.320712149143219,0.3260315358638763,,0.4039455056190491,0.504116952419281,,,,,cell_mp,degree_transform_sc,full_2d,0,0.5937057733535767,,,,,,,,,,,,,,,
0.10232974588871,0.9977978467941284,0.8422577381134033,,,0.504858672618866,0.9275614023208618,,0.5446580052375793,0.532542884349823,,,,,cell_mp,degree_transform_sc,full_2d,0,0.7047690749168396,,,,,,,,,,,,,,,
147.4250946044922,0.0,0.0317570716142654,,,0.2013606429100036,0.0,,0.4550800919532776,0.5144733190536499,,,,,cell_mp,degree_transform_sc,full_2d,0,0.5301341414451599,,,,,,,,,,,,,,,
0.5303078293800354,0.0428836345672607,0.5385952591896057,,,0.3330010771751404,0.1363004148006439,,0.5224533677101135,0.5406981110572815,,,,,cell_mp,degree_transform_sc,full_2d,0,0.601190447807312,,,,,,,,,,,,,,,
0.6066881418228149,0.1998831033706665,0.3822326064109802,,,0.1041000410914421,0.7001753449440002,0.0288689080625772,0.5627400875091553,0.5157629251480103,,,,,cell_mp,degree_transform_sc,no_nameless_2d,0,0.2193208336830139,,,,,,,,,,,,,,,
520.83544921875,0.0,0.0011689070379361,,,0.1121151894330978,0.0,0.0150212366133928,0.5042648911476135,0.5053878426551819,,,,,cell_mp,degree_transform_sc,no_nameless_2d,0,0.2154462039470672,,,,,,,,,,,,,,,
1238.6356201171875,0.0,0.0011689070379361,,,0.0791339799761772,0.0,-0.0118005387485027,0.4524418711662292,0.4944446384906769,,,,,cell_mp,degree_transform_sc,no_nameless_2d,0,0.2232821434736251,,,,,,,,,,,,,,,
5.194592952728272,0.000584453518968,0.4950321316719055,,,0.1829581558704376,0.002922267653048,0.0135202510282397,0.5503765940666199,0.5057967901229858,,,,,cell_mp,degree_transform_sc,no_nameless_2d,0,0.2428619116544723,,,,,,,,,,,,,,,
10.109472274780272,0.0450029224157333,0.0233781412243843,,,0.1609072685241699,0.0052600819617509,0.0660062283277511,0.5302804112434387,0.5360999703407288,,,,,cell_mp,degree_transform_sc,no_nameless_2d,0,0.2380129545927047,,,,,,,,,,,,,,,
0.0981082245707511,0.9988409876823424,0.8968474864959717,,,0.7090663909912109,0.9240843653678894,0.020410856232047,0.5221876502037048,0.5023478865623474,,,,,cell_mp,random_simplices_features,full_2d,0,0.8386510610580444,,,,,,,,,,,,,,,
0.0826611816883087,0.999536395072937,0.8947612643241882,,,0.7033506035804749,0.9259387850761414,0.006370787974447,0.5363059639930725,0.5008910894393921,,,,,cell_mp,random_simplices_features,full_2d,0,0.8363488912582397,,,,,,,,,,,,,,,
0.0976938754320144,0.997218370437622,0.902178943157196,,,0.72118079662323,0.923968493938446,,0.520810067653656,0.5020009279251099,,,,,cell_mp,random_simplices_features,full_2d,0,0.8453464508056641,,,,,,,,,,,,,,,
0.0755405500531196,0.9993045926094056,0.904960572719574,,,0.7097923159599304,0.9207231998443604,-0.0077678961679339,0.5,0.4992238283157348,,,,,cell_mp,random_simplices_features,full_2d,0,0.8395792841911316,,,,,,,,,,,,,,,
0.1064260676503181,0.999884068965912,0.8918637037277222,,,0.7245317101478577,0.92767733335495,0.1163122802972793,0.5447230339050293,0.5176313519477844,,,,,cell_mp,random_simplices_features,full_2d,0,0.8479704260826111,,,,,,,,,,,,,,,
0.2295305728912353,0.9777907729148864,0.6405611038208008,,,0.2520307898521423,0.6931619048118591,0.0824006125330925,0.5068654417991638,0.5114462971687317,,,,,cell_mp,random_simplices_features,no_nameless_2d,0,0.2805023491382599,,,,,,,,,,,,,,,
0.2011381536722183,0.9807130098342896,0.6522501707077026,,,0.2924200892448425,0.6902396082878113,0.0424075201153755,0.5090726613998413,0.5070738792419434,,,,,cell_mp,random_simplices_features,no_nameless_2d,0,0.2887711524963379,,,,,,,,,,,,,,,
0.2288083583116531,0.9736995697021484,0.6370543837547302,,,0.2444073408842086,0.6814728379249573,0.0084936656057834,0.4992643892765045,0.5016859173774719,,,,,cell_mp,random_simplices_features,no_nameless_2d,0,0.2790075242519378,,,,,,,,,,,,,,,
0.215573102235794,0.974284052848816,0.6697837710380554,,,0.3018795549869537,0.6838106513023376,0.0411983281373977,0.5011888742446899,0.5060911774635315,,,,,cell_mp,random_simplices_features,no_nameless_2d,0,0.2964648008346557,,,,,,,,,,,,,,,
0.1912098675966262,0.9818819165229796,0.667445957660675,,,0.3118953108787536,0.7188778519630432,0.2158777564764022,0.5553707480430603,0.5564796924591064,,,,,cell_mp,random_simplices_features,no_nameless_2d,0,0.2885640561580658,,,,,,,,,,,,,,,


==> results/camera-name-barycentric-cellmp.csv <==
test_loss,test_Accuracy,test_AUROC,test_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx
78.51285552978516,0.15780244767665863,0.498288094997406,0.2522891163825989,cell_mp,degree_transform_sc,no_nameless_2d,0
311.53179931640625,0.5447106957435608,0.6155480742454529,0.25077924132347107,cell_mp,degree_transform_sc,no_nameless_2d,1
555.8718872070312,0.15780244767665863,0.4965663254261017,0.2522891163825989,cell_mp,degree_transform_sc,no_nameless_2d,0
2845.162353515625,0.1595558077096939,0.5,0.25,cell_mp,degree_transform_sc,no_nameless_2d,1
30.895750045776367,0.20572765171527863,0.684194803237915,0.4978586733341217,cell_mp,degree_transform_sc,no_nameless_2d,0
32.2735710144043,0.5523085594177246,0.5998523831367493,0.2626242935657501,cell_mp,degree_transform_sc,no_nameless_2d,1
10.793014526367188,0.21975453197956085,0.8295267820358276,0.5038903951644897,cell_mp,degree_transform_sc,no_nameless_2d,0
154.89108276367188,0.5441262125968933,0.5035918354988098,0.25,cell_mp,degree_transform_sc,no_nameless_2d,1
52.959495544433594,0.1917007565498352,0.6421648859977722,0.4068928062915802,cell_mp,degree_transform_sc,no_nameless_2d,0
31.15485191345215,0.548801839351654,0.6363391280174255,0.25432854890823364,cell_mp,degree_transform_sc,no_nameless_2d,1
0.5474236607551575,0.7282291054725647,0.8217754364013672,0.732661783695221,cell_mp,random_simplices_features,no_nameless_2d,0
4.0514655113220215,0.554646372795105,0.6531026363372803,0.2661914527416229,cell_mp,random_simplices_features,no_nameless_2d,1
0.5363171100616455,0.7253068089485168,0.8177227973937988,0.7212632298469543,cell_mp,random_simplices_features,no_nameless_2d,0
6.6326799392700195,0.5412039756774902,0.6052234768867493,0.25357672572135925,cell_mp,random_simplices_features,no_nameless_2d,1
0.5309941172599792,0.7305669188499451,0.8187302947044373,0.7329341769218445,cell_mp,random_simplices_features,no_nameless_2d,0
5.984731674194336,0.5423728823661804,0.6313647627830505,0.25901469588279724,cell_mp,random_simplices_features,no_nameless_2d,1
0.5146450996398926,0.7340736389160156,0.8234592080116272,0.7436842918395996,cell_mp,random_simplices_features,no_nameless_2d,0
7.354076862335205,0.5435417890548706,0.6028147339820862,0.25260359048843384,cell_mp,random_simplices_features,no_nameless_2d,1
0.520586371421814,0.7334892153739929,0.8158791065216064,0.7393346428871155,cell_mp,random_simplices_features,no_nameless_2d,0
5.926863193511963,0.5435417890548706,0.6175609230995178,0.2529629170894623,cell_mp,random_simplices_features,no_nameless_2d,1


==> results/camera-name-barycentric-celltr.csv <==
test_loss,test_Accuracy,test_AUROC,test_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx
1.0930641889572144,0.5441262125968933,0.5241978168487549,0.25,cell_transf,random_simplices_features,no_nameless_2d,0
1.0938996076583862,0.5441262125968933,0.4800971746444702,0.25,cell_transf,random_simplices_features,no_nameless_2d,1
1.0977435111999512,0.5441262125968933,0.4843205213546753,0.25,cell_transf,random_simplices_features,no_nameless_2d,0
1.095234751701355,0.5441262125968933,0.4772569537162781,0.25,cell_transf,random_simplices_features,no_nameless_2d,1
1.0953530073165894,0.5441262125968933,0.5059187412261963,0.25,cell_transf,random_simplices_features,no_nameless_2d,0
1.0974639654159546,0.5441262125968933,0.4844503700733185,0.25,cell_transf,random_simplices_features,no_nameless_2d,1
1.0990197658538818,0.5441262125968933,0.49734851717948914,0.25,cell_transf,random_simplices_features,no_nameless_2d,0
1.1003422737121582,0.5441262125968933,0.4844453036785126,0.25,cell_transf,random_simplices_features,no_nameless_2d,1
1.0941182374954224,0.5441262125968933,0.5105263590812683,0.25,cell_transf,random_simplices_features,no_nameless_2d,0
1.0953718423843384,0.5441262125968933,0.513587474822998,0.25,cell_transf,random_simplices_features,no_nameless_2d,1
0.5111584067344666,0.7387492656707764,0.8236312866210938,0.7492207288742065,cell_transf,degree_transform_sc,no_nameless_2d,0
1.1009248495101929,0.5441262125968933,0.5747198462486267,0.25,cell_transf,degree_transform_sc,no_nameless_2d,1
0.5117150545120239,0.7387492656707764,0.8372966051101685,0.7492207288742065,cell_transf,degree_transform_sc,no_nameless_2d,0
1.053355097770691,0.5920513868331909,0.5939150452613831,0.3260793089866638,cell_transf,degree_transform_sc,no_nameless_2d,1
0.5129846930503845,0.7387492656707764,0.8368238210678101,0.7492207288742065,cell_transf,degree_transform_sc,no_nameless_2d,0
2.705540657043457,0.1595558077096939,0.8178737759590149,0.25,cell_transf,degree_transform_sc,no_nameless_2d,1
0.5127962231636047,0.7369959354400635,0.8274726867675781,0.5,cell_transf,degree_transform_sc,no_nameless_2d,0
1.1783405542373657,0.6440677642822266,0.8115870356559753,0.4494876563549042,cell_transf,degree_transform_sc,no_nameless_2d,1
0.5187069177627563,0.7387492656707764,0.8407389521598816,0.7492207288742065,cell_transf,degree_transform_sc,no_nameless_2d,0
1.0719972848892212,0.6306253671646118,0.8244159817695618,0.39306047558784485,cell_transf,degree_transform_sc,no_nameless_2d,1


==> results/camera-name.csv <==
test_loss,test_Accuracy,test_AUROC,test_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx,train_loss,train_Accuracy,train_AUROC,train_BalancedAccuracy
1.0949180126190186,0.5441262125968933,0.4920579791069031,0.25,dect,random_node_features,no_nameless_2d,0,,,,
1.0949180126190186,0.5441262125968933,0.4920579791069031,0.25,dect,random_node_features,no_nameless_2d,0,,,,
1.0936967134475708,0.5441262125968933,0.4777719974517822,0.25,dect,random_node_features,no_nameless_2d,0,,,,
1.0939089059829712,0.5441262125968933,0.4767762124538421,0.25,dect,random_node_features,no_nameless_2d,0,,,,
1.1004836559295654,0.5441262125968933,0.4801890552043915,0.25,dect,random_node_features,no_nameless_2d,0,,,,
1.0938040018081665,0.5441262125968933,0.5,0.25,dect,degree_transform,no_nameless_2d,0,,,,
1.0937451124191284,0.5441262125968933,0.5,0.25,dect,degree_transform,no_nameless_2d,0,,,,
1.095817804336548,0.5441262125968933,0.5,0.25,dect,degree_transform,no_nameless_2d,0,,,,
1.0935722589492798,0.5441262125968933,0.5,0.25,dect,degree_transform,no_nameless_2d,0,,,,
1.0937588214874268,0.5441262125968933,0.5,0.25,dect,degree_transform,no_nameless_2d,0,,,,
0.7162452936172485,0.8016921877861023,0.4541880488395691,0.2232961803674698,dect,random_node_features,full_2d,0,,,,
0.7179449200630188,0.8016921877861023,0.4536166191101074,0.2232961803674698,dect,random_node_features,full_2d,0,,,,
0.7171706557273865,0.8016921877861023,0.4535264074802398,0.2232961803674698,dect,random_node_features,full_2d,0,,,,
0.7178643345832825,0.8016921877861023,0.453366607427597,0.2232961803674698,dect,random_node_features,full_2d,0,,,,
0.7175089716911316,0.8016921877861023,0.4534225761890411,0.2232961803674698,dect,random_node_features,full_2d,0,,,,
0.7161911129951477,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform_onehot,full_2d,0,,,,
0.7161520719528198,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform_onehot,full_2d,0,,,,
0.7162614464759827,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform_onehot,full_2d,0,,,,
0.7165845036506653,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform_onehot,full_2d,0,,,,
0.7165282368659973,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform_onehot,full_2d,0,,,,
1.0938045978546145,0.5441262125968933,0.5,0.25,dect,degree_transform_onehot,no_nameless_2d,0,,,,
1.093730092048645,0.5441262125968933,0.5,0.25,dect,degree_transform_onehot,no_nameless_2d,0,,,,
1.093809723854065,0.5441262125968933,0.5,0.25,dect,degree_transform_onehot,no_nameless_2d,0,,,,
1.0938254594802856,0.5441262125968933,0.5,0.25,dect,degree_transform_onehot,no_nameless_2d,0,,,,
1.093353509902954,0.5441262125968933,0.5,0.25,dect,degree_transform_onehot,no_nameless_2d,0,,,,
0.7160138487815857,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform,full_2d,0,,,,
0.7163950204849243,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform,full_2d,0,,,,
0.7164224982261658,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform,full_2d,0,,,,
0.7161615490913391,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform,full_2d,0,,,,
0.715911328792572,0.8016921877861023,0.4534074068069458,0.2232961803674698,dect,degree_transform,full_2d,0,,,,
1.0940371751785278,0.5441262125968933,0.5257494449615479,0.25,gcn,random_node_features,no_nameless_2d,0,1.0966359376907349,0.5442322492599487,0.4991221129894256,0.2505845725536346
1.0981428623199463,0.5441262125968933,0.4795711040496826,0.25,gcn,random_node_features,no_nameless_2d,0,1.0954238176345823,0.5442322492599487,0.5006772875785828,0.2505845725536346
1.0968612432479858,0.5441262125968933,0.4939282238483429,0.25,gcn,random_node_features,no_nameless_2d,0,1.0954548120498655,0.5442322492599487,0.5074717402458191,0.2505845725536346
1.0957908630371094,0.5441262125968933,0.5088694095611572,0.25,gcn,random_node_features,no_nameless_2d,0,1.095144271850586,0.5442322492599487,0.4992538392543793,0.2505845725536346
1.0937024354934692,0.5441262125968933,0.4970567226409912,0.25,gcn,random_node_features,no_nameless_2d,0,1.0948597192764282,0.5442322492599487,0.4995414018630981,0.2505845725536346
0.7365778088569641,0.797403872013092,0.4559525549411773,0.2192396968603134,tag,random_node_features,full_2d,0,0.7188331484794617,0.802117109298706,0.4573813080787658,0.2236902564764022
0.7360495328903198,0.797403872013092,0.4608420133590698,0.2192396968603134,tag,random_node_features,full_2d,0,0.7180269956588745,0.802117109298706,0.4489609599113464,0.2236902564764022
0.7329425811767578,0.797403872013092,0.467029720544815,0.2192396968603134,tag,random_node_features,full_2d,0,0.7155389189720154,0.802117109298706,0.4565211236476898,0.2236902564764022
0.7374528050422668,0.797403872013092,0.46541827917099,0.2192396968603134,tag,random_node_features,full_2d,0,0.7180511951446533,0.802117109298706,0.4569238424301147,0.2236902564764022
0.7338263392448425,0.797403872013092,0.4685138761997223,0.2192396968603134,tag,random_node_features,full_2d,0,0.7177509069442749,0.802117109298706,0.4515024125576019,0.2236902564764022
0.7323902249336243,0.797403872013092,0.4698843657970428,0.2192396968603134,gcn,random_node_features,full_2d,0,0.7148841619491577,0.802117109298706,0.4539140462875366,0.2236902564764022
0.7332056760787964,0.797403872013092,0.4592407941818237,0.2192396968603134,gcn,random_node_features,full_2d,0,0.7154520153999329,0.802117109298706,0.4548543393611908,0.2236902564764022
0.7324035167694092,0.797403872013092,0.4703752398490906,0.2192396968603134,gcn,random_node_features,full_2d,0,0.7153822183609009,0.802117109298706,0.4560641050338745,0.2236902564764022
0.7308225631713867,0.797403872013092,0.4754926860332489,0.2192396968603134,gcn,random_node_features,full_2d,0,0.7140179872512817,0.802117109298706,0.4535343647003174,0.2236902564764022
0.7329678535461426,0.797403872013092,0.4665406048297882,0.2192396968603134,gcn,random_node_features,full_2d,0,0.715398907661438,0.802117109298706,0.4514571726322174,0.2236902564764022
1.09852135181427,0.5446585416793823,0.4865810871124267,0.2590971291065216,transfconv,degree_transform,no_nameless_2d,0,1.0991007089614868,0.5443210601806641,0.4989973604679107,0.2515260875225067
1.095491886138916,0.5446585416793823,0.4863543808460235,0.2590971291065216,transfconv,degree_transform,no_nameless_2d,0,1.0960761308670044,0.5443210601806641,0.4987809658050537,0.2515260875225067
1.1047817468643188,0.5446585416793823,0.4831261932849884,0.2590971291065216,transfconv,degree_transform,no_nameless_2d,0,1.1054402589797974,0.5443210601806641,0.4987401962280273,0.2515260875225067
1.0944664478302002,0.5446585416793823,0.4870686829090118,0.2590971291065216,transfconv,degree_transform,no_nameless_2d,0,1.0949885845184326,0.5443210601806641,0.498738169670105,0.2515260875225067
1.0963261127471924,0.5446585416793823,0.4857074022293091,0.2590971291065216,transfconv,degree_transform,no_nameless_2d,0,1.0968894958496094,0.5443210601806641,0.4982616305351257,0.2515260875225067
294.73992919921875,0.1149745061993599,0.6771270632743835,0.2519988715648651,sccnn,degree_transform_sc,full_2d,0,301.901611328125,0.1127723753452301,0.65814608335495,0.2541471123695373
489.70458984375,0.1092953234910965,0.5992308259010315,0.2192396968603134,sccnn,degree_transform_sc,full_2d,0,497.8713989257813,0.1077113226056099,0.5837534666061401,0.2236902564764022
651.1683959960938,0.1092953234910965,0.4687549173831939,0.2192396968603134,sccnn,degree_transform_sc,full_2d,0,650.7157592773438,0.1077113226056099,0.45957151055336,0.2236902564764022
830.0286254882812,0.1092953234910965,0.4653311967849731,0.2192396968603134,sccnn,degree_transform_sc,full_2d,0,838.697265625,0.1077113226056099,0.4565449357032776,0.2236902564764022
694.1774291992188,0.1092953234910965,0.4649488031864166,0.2192396968603134,sccnn,degree_transform_sc,full_2d,0,687.1946411132812,0.1077113226056099,0.4561904072761535,0.2236902564764022
1.0938305854797363,0.5446585416793823,0.4861770868301391,0.2590971291065216,gat,degree_transform,no_nameless_2d,0,1.0943905115127563,0.5443210601806641,0.4983188509941101,0.2515260875225067
1.0927677154541016,0.5446585416793823,0.4843196272850036,0.2590971291065216,gat,degree_transform,no_nameless_2d,0,1.093327879905701,0.5443210601806641,0.4992827773094177,0.2515260875225067
1.0934851169586182,0.5446585416793823,0.4863543808460235,0.2590971291065216,gat,degree_transform,no_nameless_2d,0,1.0940570831298828,0.5443210601806641,0.4987809658050537,0.2515260875225067
1.0928609371185305,0.5446585416793823,0.4809657335281372,0.2590971291065216,gat,degree_transform,no_nameless_2d,0,1.093408465385437,0.5443210601806641,0.5017420649528503,0.2515260875225067
1.093495488166809,0.5446585416793823,0.4829192459583282,0.2590971291065216,gat,degree_transform,no_nameless_2d,0,1.0940872430801392,0.5443210601806641,0.4990689158439636,0.2515260875225067
0.7298130393028259,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform,full_2d,0,0.7127965092658997,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7298049330711365,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform,full_2d,0,0.7127810120582581,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7297743558883667,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform,full_2d,0,0.7127792239189148,0.802117109298706,0.4538677930831909,0.2236902564764022
0.729712724685669,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform,full_2d,0,0.7127625346183777,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7297223806381226,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform,full_2d,0,0.7127607464790344,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7385787963867188,0.797403872013092,0.4621020555496216,0.2192396968603134,tag,degree_transform,full_2d,0,0.7195254564285278,0.802117109298706,0.4538840353488922,0.2236902564764022
0.7303803563117981,0.797403872013092,0.4618357121944427,0.2192396968603134,tag,degree_transform,full_2d,0,0.7134877443313599,0.802117109298706,0.454922616481781,0.2236902564764022
0.7397925853729248,0.797403872013092,0.4613592624664306,0.2192396968603134,tag,degree_transform,full_2d,0,0.720299243927002,0.802117109298706,0.4560099840164184,0.2236902564764022
0.7384480834007263,0.797403872013092,0.4611757099628448,0.2192396968603134,tag,degree_transform,full_2d,0,0.7193844318389893,0.802117109298706,0.4540654718875885,0.2236902564764022
0.7317516207695007,0.797403872013092,0.4648438394069671,0.2192396968603134,tag,degree_transform,full_2d,0,0.7139732241630554,0.802117109298706,0.4531345665454864,0.2236902564764022
1.124408721923828,0.1092953234910965,0.4615206122398376,0.2192396968603134,san,degree_transform_sc,full_2d,0,1.0410964488983154,0.1077113226056099,0.4536164104938507,0.2236902564764022
0.2777226865291595,0.1092953234910965,0.4698180258274078,0.2192396968603134,san,degree_transform_sc,full_2d,0,0.2832504510879516,0.1077499613165855,0.4604994356632232,0.2236902564764022
0.3311786651611328,0.1092953234910965,0.4615206122398376,0.2192396968603134,san,degree_transform_sc,full_2d,0,0.3394661843776703,0.1077113226056099,0.453628659248352,0.2236902564764022
0.4270322024822235,0.4793695211410522,0.6480781435966492,0.3177720308303833,san,degree_transform_sc,full_2d,0,0.4244046509265899,0.4871349036693573,0.6372289657592773,0.3262213170528412
0.4305909872055053,0.9316179752349854,0.6557305455207825,0.4737573564052582,san,degree_transform_sc,full_2d,0,0.4329679906368255,0.933356523513794,0.6420730948448181,0.4892026484012604
1.0933010578155518,0.5446585416793823,0.4878163635730743,0.2590971291065216,mlp,degree_transform_onehot,no_nameless_2d,0,1.0939770936965942,0.5443210601806641,0.4982346296310425,0.2515260875225067
1.0933269262313845,0.5446585416793823,0.4863543808460235,0.2590971291065216,mlp,degree_transform_onehot,no_nameless_2d,0,1.0939903259277344,0.5443210601806641,0.4988987147808075,0.2515260875225067
1.0932157039642334,0.5446585416793823,0.4863543808460235,0.2590971291065216,mlp,degree_transform_onehot,no_nameless_2d,0,1.093909502029419,0.5443210601806641,0.4977860450744629,0.2515260875225067
1.0930696725845337,0.5446585416793823,0.4863543808460235,0.2590971291065216,mlp,degree_transform_onehot,no_nameless_2d,0,1.093744158744812,0.5443210601806641,0.4977860450744629,0.2515260875225067
1.0930018424987793,0.5446585416793823,0.484309047460556,0.2590971291065216,mlp,degree_transform_onehot,no_nameless_2d,0,1.0936859846115112,0.5443210601806641,0.4945204555988312,0.2515260875225067
1.877714157104492,0.4635143280029297,0.5702638030052185,0.2884875833988189,scn,random_simplices_features,no_nameless_2d,0,1.937459945678711,0.4482758641242981,0.5717343688011169,0.276633620262146
1.8105506896972656,0.4337419867515564,0.4358583390712738,0.2512839138507843,scn,random_simplices_features,no_nameless_2d,0,1.854606032371521,0.4346386194229126,0.4335434734821319,0.2478732615709304
2.292539596557617,0.4127262234687805,0.5191973447799683,0.2559832632541656,scn,random_simplices_features,no_nameless_2d,0,2.326411247253418,0.4069744944572449,0.5226712822914124,0.2484939843416214
2.1895980834960938,0.3911266624927521,0.4973063170909881,0.2792055010795593,scn,random_simplices_features,no_nameless_2d,0,2.2081568241119385,0.3929475843906402,0.5198330879211426,0.2630014419555664
2.2880125045776367,0.4489200413227081,0.441477507352829,0.2643612027168274,scn,random_simplices_features,no_nameless_2d,0,2.2826507091522217,0.4280147850513458,0.4435486495494842,0.2490233182907104
1.0988119840621948,0.5446585416793823,0.4843750596046448,0.2590971291065216,tag,degree_transform,no_nameless_2d,0,1.0993918180465698,0.5443210601806641,0.4984641671180725,0.2515260875225067
1.1081262826919556,0.5446585416793823,0.4865816235542297,0.2590971291065216,tag,degree_transform,no_nameless_2d,0,1.1087744235992432,0.5443210601806641,0.4984577596187591,0.2515260875225067
1.093719482421875,0.5446585416793823,0.4837700426578522,0.2590971291065216,tag,degree_transform,no_nameless_2d,0,1.0942710638046265,0.5443210601806641,0.5002447366714478,0.2515260875225067
1.101502776145935,0.5446585416793823,0.4871114790439605,0.2590971291065216,tag,degree_transform,no_nameless_2d,0,1.102036714553833,0.5443210601806641,0.5005179047584534,0.2515260875225067
1.1077477931976318,0.5446585416793823,0.4886450469493866,0.2590971291065216,tag,degree_transform,no_nameless_2d,0,1.1084294319152832,0.5443210601806641,0.4959639012813568,0.2515260875225067
1.0969058275222778,0.5446585416793823,0.48695108294487,0.2590971291065216,tag,degree_transform_onehot,no_nameless_2d,0,1.09699547290802,0.54451584815979,0.4989630877971649,0.2525650858879089
1.093236207962036,0.5446585416793823,0.486655056476593,0.2590971291065216,tag,degree_transform_onehot,no_nameless_2d,0,1.0934669971466064,0.5443210601806641,0.4969359934329986,0.2515260875225067
1.0927871465682983,0.5446585416793823,0.4837510585784912,0.2590971291065216,tag,degree_transform_onehot,no_nameless_2d,0,1.0927462577819824,0.54451584815979,0.4974111020565033,0.2525650858879089
1.0940660238265991,0.5446585416793823,0.4847108125686645,0.2590971291065216,tag,degree_transform_onehot,no_nameless_2d,0,1.0945231914520264,0.5443210601806641,0.4975162744522095,0.2515260875225067
1.0930246114730835,0.5446585416793823,0.4863543808460235,0.2590971291065216,tag,degree_transform_onehot,no_nameless_2d,0,1.0935312509536743,0.5443210601806641,0.4978465735912323,0.2515260875225067
0.6551044583320618,0.568497896194458,0.4434815645217895,0.2058783769607544,scn,random_simplices_features,full_2d,0,0.6190176606178284,0.5731340646743774,0.4506295919418335,0.2099398970603943
0.7693791389465332,0.7830320000648499,0.5333032011985779,0.2245573848485946,scn,random_simplices_features,full_2d,0,0.7376893758773804,0.7878998517990112,0.5203059911727905,0.225588247179985
0.8365296721458435,0.7729485630989075,0.545667290687561,0.224603071808815,scn,random_simplices_features,full_2d,0,0.8285826444625854,0.777275562286377,0.5295214056968689,0.2293455004692077
1.2619503736495972,0.7294853925704956,0.5058203339576721,0.2029719054698944,scn,random_simplices_features,full_2d,0,1.2460054159164429,0.7353577017784119,0.4939997792243957,0.2084077596664428
0.5330504775047302,0.800649106502533,0.464877039194107,0.2341919392347335,scn,random_simplices_features,full_2d,0,0.5203444361686707,0.8070622682571411,0.4511880278587341,0.2446833699941635
1.0930994749069214,0.5446585416793823,0.4869134128093719,0.2590971291065216,transfconv,degree_transform_onehot,no_nameless_2d,0,1.0937256813049316,0.5443210601806641,0.4989058971405029,0.2515260875225067
1.092974066734314,0.5446585416793823,0.4863543808460235,0.2590971291065216,transfconv,degree_transform_onehot,no_nameless_2d,0,1.0935050249099731,0.5443210601806641,0.4988987147808075,0.2515260875225067
1.0939946174621582,0.5446585416793823,0.4858424067497253,0.2590971291065216,transfconv,degree_transform_onehot,no_nameless_2d,0,1.0946598052978516,0.5443210601806641,0.4942625164985657,0.2515260875225067
1.093410849571228,0.5446585416793823,0.4852105677127838,0.2590971291065216,transfconv,degree_transform_onehot,no_nameless_2d,0,1.0940368175506592,0.5443210601806641,0.4999945759773254,0.2515260875225067
1.0932105779647827,0.5446585416793823,0.4854376018047333,0.2590971291065216,transfconv,degree_transform_onehot,no_nameless_2d,0,1.09385883808136,0.5443210601806641,0.4974725544452667,0.2515260875225067
0.7349201440811157,0.797403872013092,0.4620777666568756,0.2192396968603134,transfconv,degree_transform,full_2d,0,0.716286838054657,0.802117109298706,0.4538759589195251,0.2236902564764022
0.7377558946609497,0.797403872013092,0.461607813835144,0.2192396968603134,transfconv,degree_transform,full_2d,0,0.7186212539672852,0.802117109298706,0.4536331295967102,0.2236902564764022
0.7378640174865723,0.797403872013092,0.4625349938869476,0.2192396968603134,transfconv,degree_transform,full_2d,0,0.7190865278244019,0.802117109298706,0.4536636471748352,0.2236902564764022
0.7302308678627014,0.797403872013092,0.4632334411144256,0.2192396968603134,transfconv,degree_transform,full_2d,0,0.7128860950469971,0.802117109298706,0.4524545669555664,0.2236902564764022
0.7364930510520935,0.797403872013092,0.4619101583957672,0.2192396968603134,transfconv,degree_transform,full_2d,0,0.717703640460968,0.802117109298706,0.4535726606845855,0.2236902564764022
0.7320196628570557,0.797403872013092,0.4515411853790283,0.2192396968603134,transfconv,random_node_features,full_2d,0,0.7140042781829834,0.802117109298706,0.4566051959991455,0.2236902564764022
0.7309842705726624,0.797403872013092,0.4663155078887939,0.2192396968603134,transfconv,random_node_features,full_2d,0,0.7139594554901123,0.802117109298706,0.449712187051773,0.2236902564764022
0.7313501238822937,0.797403872013092,0.4621645808219909,0.2192396968603134,transfconv,random_node_features,full_2d,0,0.7141166925430298,0.802117109298706,0.4501023590564728,0.2236902564764022
0.7317178845405579,0.797403872013092,0.4594522714614868,0.2192396968603134,transfconv,random_node_features,full_2d,0,0.7142197489738464,0.802117109298706,0.4579348862171173,0.2236902564764022
0.732872724533081,0.797403872013092,0.4553779661655426,0.2192396968603134,transfconv,random_node_features,full_2d,0,0.7150408625602722,0.802117109298706,0.449460506439209,0.2236902564764022
0.7310874462127686,0.797403872013092,0.4620777666568756,0.2192396968603134,transfconv,degree_transform_onehot,full_2d,0,0.7134801149368286,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7318515777587891,0.797403872013092,0.4640263617038727,0.2192396968603134,transfconv,degree_transform_onehot,full_2d,0,0.7139309048652649,0.802117109298706,0.4525440633296966,0.2236902564764022
0.7315133213996887,0.797403872013092,0.4619015455245971,0.2192396968603134,transfconv,degree_transform_onehot,full_2d,0,0.7137148380279541,0.802117109298706,0.453628271818161,0.2236902564764022
0.7321122288703918,0.797403872013092,0.4614653885364532,0.2192396968603134,transfconv,degree_transform_onehot,full_2d,0,0.7141134738922119,0.802117109298706,0.4541148841381073,0.2236902564764022
0.73126220703125,0.797403872013092,0.4655020534992218,0.2192396968603134,transfconv,degree_transform_onehot,full_2d,0,0.7135268449783325,0.802117109298706,0.4556762874126434,0.2236902564764022
1.1401116847991943,0.5662580728530884,0.4279142618179321,0.3221296370029449,san,random_simplices_features,no_nameless_2d,0,1.1836687326431274,0.5649717450141907,0.4163403809070587,0.3142749071121216
0.9979172945022584,0.6275539994239807,0.6120918393135071,0.4209266006946563,san,random_simplices_features,no_nameless_2d,0,0.98282390832901,0.6423144340515137,0.6337496042251587,0.4420993328094482
0.8270504474639893,0.6450671553611755,0.5870313048362732,0.5109115839004517,san,random_simplices_features,no_nameless_2d,0,0.8092771768569946,0.6540035009384155,0.6043434143066406,0.5234956741333008
1.028873085975647,0.5971978902816772,0.6186127066612244,0.4117999374866485,san,random_simplices_features,no_nameless_2d,0,1.00273597240448,0.618741512298584,0.6225483417510986,0.4254066348075866
0.949697971343994,0.5919439792633057,0.6983923316001892,0.4711557626724243,san,random_simplices_features,no_nameless_2d,0,0.9356247782707214,0.600623369216919,0.7224948406219482,0.4776435792446136
0.7327005863189697,0.797403872013092,0.461624413728714,0.2192396968603134,tag,degree_transform_onehot,full_2d,0,0.7145103812217712,0.802117109298706,0.4548270404338836,0.2236902564764022
0.7372194528579712,0.797403872013092,0.4621163010597229,0.2192396968603134,tag,degree_transform_onehot,full_2d,0,0.7181251049041748,0.802117109298706,0.4538458585739136,0.2236902564764022
0.7375743985176086,0.797403872013092,0.4591625928878784,0.2192396968603134,tag,degree_transform_onehot,full_2d,0,0.7185213565826416,0.8021557927131653,0.4529902040958404,0.2241847664117813
0.7353090047836304,0.797403872013092,0.4588432908058166,0.2192396968603134,tag,degree_transform_onehot,full_2d,0,0.7164095640182495,0.802117109298706,0.455243855714798,0.2236902564764022
0.7373000979423523,0.797403872013092,0.4655343294143677,0.2192396968603134,tag,degree_transform_onehot,full_2d,0,0.7180594801902771,0.802117109298706,0.4519492983818054,0.2236902564764022
121.53312683105467,0.5528313517570496,0.5341268181800842,0.2732388079166412,sccnn,random_simplices_features,no_nameless_2d,0,116.369384765625,0.5526982545852661,0.5614030957221985,0.2740565836429596
159.19326782226562,0.5405721068382263,0.5055116415023804,0.2589529752731323,sccnn,random_simplices_features,no_nameless_2d,0,163.88479614257812,0.5447106957435608,0.5160184502601624,0.255443662405014
106.6442413330078,0.5510799884796143,0.5183867812156677,0.2715516686439514,sccnn,random_simplices_features,no_nameless_2d,0,103.19153594970705,0.5538671612739563,0.5399817228317261,0.2664099633693695
165.33905029296875,0.538820743560791,0.4924579262733459,0.2648207545280456,sccnn,random_simplices_features,no_nameless_2d,0,160.91799926757812,0.5431521534919739,0.5126050114631653,0.2651061713695526
62.38418197631836,0.567425549030304,0.5454174280166626,0.2969816625118255,sccnn,random_simplices_features,no_nameless_2d,0,63.36886596679688,0.564387321472168,0.5669549703598022,0.2875552177429199
0.9358799457550048,0.5919440388679504,0.5806875228881836,0.3529064357280731,sccn,random_simplices_features,no_nameless_2d,0,0.919655740261078,0.5947788953781128,0.5957321524620056,0.3498426079750061
0.972307562828064,0.5621716380119324,0.6712478995323181,0.3904435932636261,sccn,random_simplices_features,no_nameless_2d,0,0.9896701574325562,0.5702318549156189,0.6943022608757019,0.3795946836471557
0.921630561351776,0.5971978902816772,0.7048545479774475,0.4349291920661926,sccn,random_simplices_features,no_nameless_2d,0,0.9193944931030272,0.5889343023300171,0.7305665016174316,0.4376320242881775
1.0194779634475708,0.5954465866088867,0.6390623450279236,0.4197078049182892,sccn,random_simplices_features,no_nameless_2d,0,0.9879505038261414,0.6017923951148987,0.6603949666023254,0.4524602890014648
1.0417566299438477,0.5218914151191711,0.653096079826355,0.3545038998126983,sccn,random_simplices_features,no_nameless_2d,0,1.0496069192886353,0.5248392820358276,0.6693336963653564,0.3794684112071991
1.0928536653518677,0.5446585416793823,0.4925489127635956,0.2590971291065216,transfconv,random_node_features,no_nameless_2d,0,1.0944799184799194,0.5443210601806641,0.4964379072189331,0.2515260875225067
1.0958889722824097,0.5446585416793823,0.4746417105197906,0.2590971291065216,transfconv,random_node_features,no_nameless_2d,0,1.0946590900421145,0.5443210601806641,0.5079002976417542,0.2515260875225067
1.0939385890960691,0.5446585416793823,0.5031678080558777,0.2590971291065216,transfconv,random_node_features,no_nameless_2d,0,1.0944886207580566,0.5443210601806641,0.5061819553375244,0.2515260875225067
1.0934430360794067,0.5446585416793823,0.5096049904823303,0.2590971291065216,transfconv,random_node_features,no_nameless_2d,0,1.0962132215499878,0.5443210601806641,0.491042822599411,0.2515260875225067
1.0955413579940796,0.5446585416793823,0.4883573651313782,0.2590971291065216,transfconv,random_node_features,no_nameless_2d,0,1.094834327697754,0.5443210601806641,0.5055259466171265,0.2515260875225067
1.0941112041473389,0.5446585416793823,0.4873014390468597,0.2590971291065216,gcn,degree_transform_onehot,no_nameless_2d,0,1.0946780443191528,0.5443210601806641,0.497758537530899,0.2515260875225067
1.0937516689300537,0.5446585416793823,0.4874565303325653,0.2590971291065216,gcn,degree_transform_onehot,no_nameless_2d,0,1.0942695140838623,0.5443210601806641,0.4984124004840851,0.2515260875225067
1.09435772895813,0.5446585416793823,0.4875584542751312,0.2590971291065216,gcn,degree_transform_onehot,no_nameless_2d,0,1.0949217081069946,0.5443210601806641,0.4980834424495697,0.2515260875225067
1.0939397811889648,0.5446585416793823,0.4753308892250061,0.2590971291065216,gcn,degree_transform_onehot,no_nameless_2d,0,1.0944997072219849,0.5443210601806641,0.4927942156791687,0.2515260875225067
1.0941323041915894,0.5446585416793823,0.4864660799503326,0.2590971291065216,gcn,degree_transform_onehot,no_nameless_2d,0,1.094719409942627,0.5443210601806641,0.4961182177066803,0.2515260875225067
1.0940141677856443,0.5446585416793823,0.4802865982055664,0.2590971291065216,gat,degree_transform_onehot,no_nameless_2d,0,1.094506859779358,0.5443210601806641,0.502166748046875,0.2515260875225067
1.0943866968154907,0.5446585416793823,0.4854109287261963,0.2590971291065216,gat,degree_transform_onehot,no_nameless_2d,0,1.0949524641036987,0.5443210601806641,0.4975772798061371,0.2515260875225067
1.0935686826705933,0.5446585416793823,0.4874170422554016,0.2590971291065216,gat,degree_transform_onehot,no_nameless_2d,0,1.0940494537353516,0.5443210601806641,0.4989865124225616,0.2515260875225067
1.0936274528503418,0.5446585416793823,0.4864636659622192,0.2590971291065216,gat,degree_transform_onehot,no_nameless_2d,0,1.0942150354385376,0.5443210601806641,0.4978238046169281,0.2515260875225067
1.093684196472168,0.5446585416793823,0.4863543808460235,0.2590971291065216,gat,degree_transform_onehot,no_nameless_2d,0,1.0941780805587769,0.5443210601806641,0.4987809658050537,0.2515260875225067
1.0934970378875732,0.5446585416793823,0.4859916269779205,0.2590971291065216,gcn,degree_transform,no_nameless_2d,0,1.0940272808074951,0.5443210601806641,0.500659704208374,0.2515260875225067
1.093220591545105,0.5446585416793823,0.4857839345932007,0.2590971291065216,gcn,degree_transform,no_nameless_2d,0,1.0937563180923462,0.5443210601806641,0.4987238347530365,0.2515260875225067
1.0932488441467283,0.5446585416793823,0.4899335205554962,0.2590971291065216,gcn,degree_transform,no_nameless_2d,0,1.0938035249710083,0.5443210601806641,0.4997958242893219,0.2515260875225067
1.0938520431518557,0.5446585416793823,0.4863543808460235,0.2590971291065216,gcn,degree_transform,no_nameless_2d,0,1.0944387912750244,0.5443210601806641,0.4987809658050537,0.2515260875225067
1.092930793762207,0.5446585416793823,0.4863543808460235,0.2590971291065216,gcn,degree_transform,no_nameless_2d,0,1.0934680700302124,0.5443210601806641,0.4987809658050537,0.2515260875225067
1.096817970275879,0.5446585416793823,0.5079837441444397,0.2590971291065216,tag,random_node_features,no_nameless_2d,0,1.097766399383545,0.5443210601806641,0.4975272715091705,0.2515260875225067
1.099621295928955,0.5452423095703125,0.4858630299568176,0.2597412765026092,tag,random_node_features,no_nameless_2d,0,1.1024163961410522,0.5443210601806641,0.4912125170230865,0.2515260875225067
1.1061216592788696,0.5446585416793823,0.4909542798995971,0.2590971291065216,tag,random_node_features,no_nameless_2d,0,1.1062546968460083,0.5443210601806641,0.5048239827156067,0.2515260875225067
1.097291350364685,0.5446585416793823,0.4853840172290802,0.2590971291065216,tag,random_node_features,no_nameless_2d,0,1.1010687351226809,0.5443210601806641,0.4929306209087372,0.2515260875225067
1.09684419631958,0.5446585416793823,0.4853321015834808,0.2590971291065216,tag,random_node_features,no_nameless_2d,0,1.097690224647522,0.5443210601806641,0.4960637092590332,0.2515260875225067
1094.6627197265625,0.5510799884796143,0.507460355758667,0.2993866205215454,sccnn,degree_transform_sc,no_nameless_2d,0,1036.68896484375,0.5521137714385986,0.5298702120780945,0.31181201338768
3473.6767578125,0.301809698343277,0.6611039638519287,0.3800080120563507,sccnn,degree_transform_sc,no_nameless_2d,0,3486.9326171875,0.2945646047592163,0.6772740483283997,0.3593259453773498
1197.2335205078125,0.6094570755958557,0.725967288017273,0.3638140261173248,sccnn,degree_transform_sc,no_nameless_2d,0,1133.7034912109375,0.6109488010406494,0.7511394619941711,0.358063131570816
2670.453857421875,0.5452423095703125,0.4894677996635437,0.2653240263462066,sccnn,degree_transform_sc,no_nameless_2d,0,2578.76171875,0.5447106957435608,0.5002018809318542,0.2531959414482116
5057.021484375,0.5446585416793823,0.5742488503456116,0.2590971291065216,sccnn,degree_transform_sc,no_nameless_2d,0,4935.1787109375,0.5443210601806641,0.5938916802406311,0.2515260875225067
1.0932985544204712,0.5446585416793823,0.4859779477119446,0.2590971291065216,mlp,degree_transform,no_nameless_2d,0,1.093868851661682,0.5443210601806641,0.5005225539207458,0.2515260875225067
1.093170404434204,0.5446585416793823,0.4860842525959015,0.2590971291065216,mlp,degree_transform,no_nameless_2d,0,1.0937639474868774,0.5443210601806641,0.4987809658050537,0.2515260875225067
1.093136191368103,0.5446585416793823,0.4863543808460235,0.2590971291065216,mlp,degree_transform,no_nameless_2d,0,1.093718647956848,0.5443210601806641,0.4988987147808075,0.2515260875225067
1.09346342086792,0.5446585416793823,0.4864422380924225,0.2590971291065216,mlp,degree_transform,no_nameless_2d,0,1.0940585136413574,0.5443210601806641,0.4988152086734772,0.2515260875225067
1.093464493751526,0.5446585416793823,0.4863543808460235,0.2590971291065216,mlp,degree_transform,no_nameless_2d,0,1.0940574407577517,0.5443210601806641,0.4987809658050537,0.2515260875225067
0.1158496364951133,0.9401947259902954,0.8848764300346375,0.6590449213981628,sccn,degree_transform_sc,full_2d,0,0.1160166785120964,0.9411219358444214,0.8715078234672546,0.6624509692192078
0.1205660253763198,0.9273295998573304,0.8845106959342957,0.6503702998161316,sccn,degree_transform_sc,full_2d,0,0.1204306557774543,0.9291454553604126,0.8704227805137634,0.6597906947135925
0.1123543456196785,0.1455725580453872,0.6963630318641663,0.2429077178239822,sccn,degree_transform_sc,full_2d,0,0.1124901100993156,0.1429454535245895,0.678618848323822,0.2450667023658752
0.1082844883203506,0.9426286220550536,0.8936031460762024,0.6785381436347961,sccn,degree_transform_sc,full_2d,0,0.1078571379184722,0.9432854056358336,0.8797623515129089,0.6889775395393372
0.1109180897474289,0.9393834471702576,0.8727545142173767,0.6476308703422546,sccn,degree_transform_sc,full_2d,0,0.111102245748043,0.9407355785369872,0.8603348135948181,0.6564834117889404
36.86559677124024,0.1695642173290252,0.5884556770324707,0.2458288073539734,sccnn,random_simplices_features,full_2d,0,36.44128036499024,0.1706846058368683,0.5818809270858765,0.2442872822284698
29.49020195007324,0.3169912099838257,0.6018559336662292,0.3025534749031067,sccnn,random_simplices_features,full_2d,0,29.19923591613769,0.3163730502128601,0.5777599811553955,0.3017564117908478
40.82712173461914,0.2302967011928558,0.637172520160675,0.2729376852512359,sccnn,random_simplices_features,full_2d,0,40.24522018432617,0.2294467687606811,0.6190412640571594,0.2788701057434082
19.01408576965332,0.3365785777568817,0.6212419867515564,0.2917772233486175,sccnn,random_simplices_features,full_2d,0,18.896949768066406,0.3376989662647247,0.6122168898582458,0.2993691861629486
24.246488571166992,0.2352804839611053,0.6252833008766174,0.264810562133789,sccnn,random_simplices_features,full_2d,0,23.92710494995117,0.2339669317007064,0.6047317385673523,0.2669927775859833
0.7299546599388123,0.797403872013092,0.4609874188899994,0.2192396968603134,mlp,degree_transform_onehot,full_2d,0,0.7127755284309387,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7297801375389099,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform_onehot,full_2d,0,0.7127532362937927,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7299650311470032,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform_onehot,full_2d,0,0.7127904891967773,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7300333380699158,0.797403872013092,0.45978844165802,0.2192396968603134,mlp,degree_transform_onehot,full_2d,0,0.7128288149833679,0.802117109298706,0.4539033472537994,0.2236902564764022
0.7301589250564575,0.797403872013092,0.4620538353919983,0.2192396968603134,mlp,degree_transform_onehot,full_2d,0,0.7128747701644897,0.802117109298706,0.4538109600543976,0.2236902564764022
0.73117995262146,0.797403872013092,0.4585307836532593,0.2192396968603134,mlp,random_node_features,full_2d,0,0.7145906686782837,0.802117109298706,0.4547120928764343,0.2236902564764022
0.7310398817062378,0.797403872013092,0.4562492966651916,0.2192396968603134,mlp,random_node_features,full_2d,0,0.7147552371025085,0.802117109298706,0.4531866908073425,0.2236902564764022
0.7310280799865723,0.797403872013092,0.468009203672409,0.2192396968603134,mlp,random_node_features,full_2d,0,0.7140060067176819,0.802117109298706,0.4544680714607239,0.2236902564764022
0.7319961786270142,0.797403872013092,0.460841953754425,0.2192396968603134,mlp,random_node_features,full_2d,0,0.7143343091011047,0.802117109298706,0.458157479763031,0.2236902564764022
0.7304813861846924,0.797403872013092,0.4697140455245971,0.2192396968603134,mlp,random_node_features,full_2d,0,0.7140923738479614,0.802117109298706,0.4535713493824005,0.2236902564764022
0.729991614818573,0.797403872013092,0.4609874188899994,0.2192396968603134,gcn,degree_transform_onehot,full_2d,0,0.7127255797386169,0.802117109298706,0.4538677930831909,0.2236902564764022
0.729793906211853,0.797403872013092,0.4615543484687805,0.2192396968603134,gcn,degree_transform_onehot,full_2d,0,0.7126755118370056,0.802117109298706,0.4534294009208679,0.2236902564764022
0.7300931811332703,0.797403872013092,0.4598916172981262,0.2192396968603134,gcn,degree_transform_onehot,full_2d,0,0.7128665447235107,0.802117109298706,0.4548473954200744,0.2236902564764022
0.7301210165023804,0.797403872013092,0.4614238142967224,0.2192396968603134,gcn,degree_transform_onehot,full_2d,0,0.7127928137779236,0.802117109298706,0.4540380239486694,0.2236902564764022
0.7299215793609619,0.797403872013092,0.4620538353919983,0.2192396968603134,gcn,degree_transform_onehot,full_2d,0,0.7128041982650757,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7297753691673279,0.797403872013092,0.4620952010154724,0.2192396968603134,gat,degree_transform,full_2d,0,0.7128464579582214,0.802117109298706,0.4529124796390533,0.2236902564764022
0.7301273941993713,0.797403872013092,0.462065577507019,0.2192396968603134,gat,degree_transform,full_2d,0,0.7128986120223999,0.802117109298706,0.4538677930831909,0.2236902564764022
0.730067253112793,0.797403872013092,0.4620538353919983,0.2192396968603134,gat,degree_transform,full_2d,0,0.7128103375434875,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7301755547523499,0.797403872013092,0.462229311466217,0.2192396968603134,gat,degree_transform,full_2d,0,0.7128684520721436,0.802117109298706,0.4540424048900604,0.2236902564764022
0.7299964427947998,0.797403872013092,0.4670953750610351,0.2192396968603134,gat,degree_transform,full_2d,0,0.7128349542617798,0.802117109298706,0.4558357894420624,0.2236902564764022
1.1010044813156128,0.5446585416793823,0.4819743633270263,0.2590971291065216,gat,random_node_features,no_nameless_2d,0,1.1002190113067627,0.5443210601806641,0.5039477944374084,0.2515260875225067
1.0978047847747805,0.5446585416793823,0.4764325618743896,0.2590971291065216,gat,random_node_features,no_nameless_2d,0,1.0987898111343384,0.5443210601806641,0.4889741539955139,0.2515260875225067
1.0982056856155396,0.5446585416793823,0.4773411452770233,0.2590971291065216,gat,random_node_features,no_nameless_2d,0,1.0985779762268066,0.5443210601806641,0.4907676875591278,0.2515260875225067
1.098157286643982,0.5446585416793823,0.4835513532161712,0.2590971291065216,gat,random_node_features,no_nameless_2d,0,1.099254131317139,0.5443210601806641,0.4962078928947449,0.2515260875225067
1.0976418256759644,0.5446585416793823,0.4878922700881958,0.2590971291065216,gat,random_node_features,no_nameless_2d,0,1.0989456176757812,0.5443210601806641,0.4906136095523834,0.2515260875225067
0.7297503352165222,0.797403872013092,0.4620538353919983,0.2192396968603134,gat,degree_transform_onehot,full_2d,0,0.71280437707901,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7297689318656921,0.797403872013092,0.4620510339736938,0.2192396968603134,gat,degree_transform_onehot,full_2d,0,0.7126864790916443,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7304220795631409,0.797403872013092,0.4621020555496216,0.2192396968603134,gat,degree_transform_onehot,full_2d,0,0.7129998207092285,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7298591732978821,0.797403872013092,0.461976408958435,0.2192396968603134,gat,degree_transform_onehot,full_2d,0,0.7127801179885864,0.802117109298706,0.4538677930831909,0.2236902564764022
0.729854166507721,0.797403872013092,0.462065577507019,0.2192396968603134,gat,degree_transform_onehot,full_2d,0,0.7127196192741394,0.802117109298706,0.4538716971874237,0.2236902564764022
1.0959810018539429,0.5446585416793823,0.47862508893013,0.2590971291065216,mlp,random_node_features,no_nameless_2d,0,1.095536708831787,0.5443210601806641,0.4874930083751678,0.2515260875225067
1.0949547290802002,0.5446585416793823,0.4930356740951538,0.2590971291065216,mlp,random_node_features,no_nameless_2d,0,1.0938904285430908,0.5443210601806641,0.5130080580711365,0.2515260875225067
1.0941886901855469,0.5446585416793823,0.4873585700988769,0.2590971291065216,mlp,random_node_features,no_nameless_2d,0,1.0947151184082031,0.5443210601806641,0.4906728565692901,0.2515260875225067
1.0945794582366943,0.5446585416793823,0.4825657606124878,0.2590971291065216,mlp,random_node_features,no_nameless_2d,0,1.0956366062164309,0.5443210601806641,0.4898622930049896,0.2515260875225067
1.0959739685058594,0.5446585416793823,0.4771166145801544,0.2590971291065216,mlp,random_node_features,no_nameless_2d,0,1.0945826768875122,0.5443210601806641,0.5077114701271057,0.2515260875225067
0.7322824001312256,0.797403872013092,0.4642329812049866,0.2192396968603134,gat,random_node_features,full_2d,0,0.7141540050506592,0.802117109298706,0.4539719521999359,0.2236902564764022
0.7305668592453003,0.797403872013092,0.4796062409877777,0.2192396968603134,gat,random_node_features,full_2d,0,0.71483314037323,0.802117109298706,0.4546571373939514,0.2236902564764022
0.7333171367645264,0.797403872013092,0.4569421112537384,0.2192396968603134,gat,random_node_features,full_2d,0,0.7159283757209778,0.802117109298706,0.4494439363479614,0.2236902564764022
0.7325125336647034,0.797403872013092,0.4768037497997284,0.2192396968603134,gat,random_node_features,full_2d,0,0.715816855430603,0.802117109298706,0.4573562443256378,0.2236902564764022
0.7311863303184509,0.797403872013092,0.46197110414505,0.2192396968603134,gat,random_node_features,full_2d,0,0.71388179063797,0.802117109298706,0.4624443650245666,0.2236902564764022
0.5914760828018188,0.7262113690376282,0.8035587668418884,0.6844607591629028,sccn,degree_transform_sc,no_nameless_2d,0,0.5850872993469238,0.7323203086853027,0.822090208530426,0.7163679003715515
0.5596837997436523,0.7273789048194885,0.8034070730209351,0.6307252049446106,sccn,degree_transform_sc,no_nameless_2d,0,0.5481635332107544,0.7317358255386353,0.822636604309082,0.639438271522522
0.5577698349952698,0.7297139167785645,0.8026446104049683,0.6956498026847839,sccn,degree_transform_sc,no_nameless_2d,0,0.5475276708602905,0.7352426052093506,0.8231151103973389,0.7291644811630249
0.5417560338973999,0.7273789048194885,0.8021162748336792,0.6504808664321899,sccn,degree_transform_sc,no_nameless_2d,0,0.5334221720695496,0.7354373931884766,0.8220764398574829,0.6850069165229797
0.5495107173919678,0.7338004112243652,0.8017410039901733,0.7066550254821777,sccn,degree_transform_sc,no_nameless_2d,0,0.5412471890449524,0.7369959354400635,0.8224228620529175,0.7388951778411865
0.173782616853714,0.9264023900032043,0.7120910882949829,0.6414763927459717,sccn,random_simplices_features,full_2d,0,0.1710274517536163,0.927947759628296,0.6988282203674316,0.635417640209198
0.1521306037902832,0.9320816397666932,0.6767897009849548,0.6457757353782654,sccn,random_simplices_features,full_2d,0,0.1510079354047775,0.9319657683372498,0.6604124903678894,0.6400103569030762
0.1653370708227157,0.8356513977050781,0.670405387878418,0.4029855132102966,sccn,random_simplices_features,full_2d,0,0.1624809354543686,0.8347628116607666,0.6526921987533569,0.4125049710273742
0.1557478159666061,0.9275614619255066,0.6290103793144226,0.6784804463386536,sccn,random_simplices_features,full_2d,0,0.1551292687654495,0.9253206849098206,0.6125583052635193,0.6615718603134155
0.1498129069805145,0.2393370568752288,0.6352312564849854,0.291308045387268,sccn,random_simplices_features,full_2d,0,0.1479635834693908,0.2438185811042785,0.6212912797927856,0.2977248132228851
1.0701054334640503,0.797403872013092,0.4666514098644256,0.2192396968603134,scn,degree_transform_sc,full_2d,0,1.0116907358169556,0.802117109298706,0.4586214125156402,0.2236902564764022
0.7054505944252014,0.7971720099449158,0.4949327707290649,0.2191797494888305,scn,degree_transform_sc,full_2d,0,0.6904929876327515,0.8018081188201904,0.4821950495243072,0.2235972434282302
12.252256393432615,0.1092953234910965,0.1924640089273452,0.2192396968603134,scn,degree_transform_sc,full_2d,0,12.322282791137695,0.1077113226056099,0.1896351873874664,0.2236902564764022
4.09550666809082,0.797403872013092,0.3225213885307312,0.2191797494888305,scn,degree_transform_sc,full_2d,0,4.032321453094482,0.8021557927131653,0.3207939863204956,0.2240917533636093
1.1425930261611938,0.0,0.3898636400699615,0.2419345378875732,scn,degree_transform_sc,full_2d,0,1.1163041591644287,0.0,0.3875612318515777,0.2425984442234039
0.7301499247550964,0.797403872013092,0.4620538353919983,0.2192396968603134,gcn,degree_transform,full_2d,0,0.7128403782844543,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7304054498672485,0.797403872013092,0.4620538353919983,0.2192396968603134,gcn,degree_transform,full_2d,0,0.7129607200622559,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7298544645309448,0.797403872013092,0.4618287086486816,0.2192396968603134,gcn,degree_transform,full_2d,0,0.7127698659896851,0.802117109298706,0.4534130990505218,0.2236902564764022
0.7301495671272278,0.797403872013092,0.4620538353919983,0.2192396968603134,gcn,degree_transform,full_2d,0,0.7128053307533264,0.802117109298706,0.4538677930831909,0.2236902564764022
0.7300889492034912,0.797403872013092,0.4634363353252411,0.2192396968603134,gcn,degree_transform,full_2d,0,0.7127413749694824,0.802117109298706,0.4535777866840362,0.2236902564764022
142.14236450195312,0.1593695282936096,0.4894677996635437,0.2590971291065216,scn,degree_transform_sc,no_nameless_2d,0,142.24636840820312,0.1593610048294067,0.4998127222061157,0.2515260875225067
8.822281837463379,0.2603619396686554,0.6009443402290344,0.2590971291065216,scn,degree_transform_sc,no_nameless_2d,0,8.812936782836914,0.2604714632034302,0.6195405125617981,0.2515260875225067
9.577327728271484,0.5446585416793823,0.3910738527774811,0.2590971291065216,scn,degree_transform_sc,no_nameless_2d,0,9.536805152893066,0.5443210601806641,0.3969023823738098,0.2515260875225067
127.08837127685548,0.2603619396686554,0.4863543808460235,0.2590971291065216,scn,degree_transform_sc,no_nameless_2d,0,127.06288146972656,0.2604714632034302,0.4967335164546966,0.2515260875225067
1.300139307975769,0.2661996483802795,0.6784865260124207,0.3641940653324127,scn,degree_transform_sc,no_nameless_2d,0,1.3076239824295044,0.2557958364486694,0.7011764645576477,0.3431534469127655
3.9405503273010254,0.5178050398826599,0.4863543808460235,0.2590971291065216,san,degree_transform_sc,no_nameless_2d,0,3.977034330368042,0.51412433385849,0.4976165890693664,0.2515260875225067
11.1901273727417,0.5446585416793823,0.463739663362503,0.2590971291065216,san,degree_transform_sc,no_nameless_2d,0,10.992958068847656,0.5443210601806641,0.4704691767692566,0.2515260875225067
6.140262603759766,0.5785172581672668,0.6545976400375366,0.3012082874774933,san,degree_transform_sc,no_nameless_2d,0,6.010404109954834,0.5825053453445435,0.679168701171875,0.298925369977951
3.4577770233154297,0.5452423095703125,0.3901644945144653,0.2590971291065216,san,degree_transform_sc,no_nameless_2d,0,3.372114658355713,0.546074390411377,0.3889464437961578,0.256090372800827
8.795099258422852,0.4938704073429107,0.4632719755172729,0.2463711053133011,san,degree_transform_sc,no_nameless_2d,0,8.903495788574219,0.4850964248180389,0.482550710439682,0.2381583303213119
0.2535744905471802,0.8757534027099609,0.6749504804611206,0.5105430483818054,san,random_simplices_features,full_2d,0,0.2353120297193527,0.8796553611755371,0.6711547374725342,0.5121465921401978
0.2106010168790817,0.330783486366272,0.4413902163505554,0.4451046884059906,san,random_simplices_features,full_2d,0,0.2082258015871048,0.3237907588481903,0.4267827570438385,0.4221586585044861
0.1963838338851928,0.919216513633728,0.8102787733078003,0.5973127484321594,san,random_simplices_features,full_2d,0,0.1910299211740493,0.919216513633728,0.7943214774131775,0.5929733514785767
0.185952752828598,0.5558646321296692,0.5879678726196289,0.490854799747467,san,random_simplices_features,full_2d,0,0.1803931891918182,0.5592644214630127,0.5724967122077942,0.4973281025886535
0.2456061542034149,0.9034539461135864,0.8248170614242554,0.4697175920009613,san,random_simplices_features,full_2d,0,0.2414793521165847,0.9055787324905396,0.8142000436782837,0.4754996299743652
0.5117426514625549,0.7389018535614014,0.8172473311424255,0.7467588186264038,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,
0.5115542411804199,0.7389018535614014,0.8313320279121399,0.7467588186264038,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,
0.51298588514328,0.7389018535614014,0.830804705619812,0.7467588186264038,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,
0.5138261914253235,0.7371495366096497,0.8201632499694824,0.5042834877967834,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,
0.5191070437431335,0.7389018535614014,0.8335803747177124,0.7467588186264038,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,
0.1007603034377098,0.9483078122138976,0.9165738821029664,0.6616817712783813,cell_transf,degree_transform_sc,full_2d,0,,,,
0.100721538066864,0.9483078122138976,0.9123507738113404,0.7553744316101074,cell_transf,degree_transform_sc,full_2d,0,,,,
0.1005341187119484,0.9394993185997008,0.9175540208816528,0.6486265063285828,cell_transf,degree_transform_sc,full_2d,0,,,,
0.1005226820707321,0.9394993185997008,0.9035135507583618,0.6486265063285828,cell_transf,degree_transform_sc,full_2d,0,,,,
0.1006098017096519,0.9483078122138976,0.9178746342658995,0.7837912440299988,cell_transf,degree_transform_sc,full_2d,0,,,,
0.1799094527959823,0.930458962917328,0.7368447780609131,0.6352065205574036,cell_transf,random_simplices_features,full_2d,0,,,,
0.153823971748352,0.931038498878479,0.5770788192749023,0.6633902788162231,cell_transf,random_simplices_features,full_2d,0,,,,
0.1824673116207122,0.9165507555007936,0.8979542851448059,0.6050724387168884,cell_transf,random_simplices_features,full_2d,0,,,,
0.2212969064712524,0.9066991209983826,0.7304088473320007,0.5666621923446655,cell_transf,random_simplices_features,full_2d,0,,,,
0.1546237468719482,0.9335883259773254,0.5072305798530579,0.7132183909416199,cell_transf,random_simplices_features,full_2d,0,,,,
1.092244267463684,0.5443925261497498,0.5097118020057678,0.2521417438983917,cell_transf,random_simplices_features,no_nameless_2d,0,,,,
1.0951459407806396,0.5443925261497498,0.50275057554245,0.2521417438983917,cell_transf,random_simplices_features,no_nameless_2d,0,,,,
1.0955926179885864,0.5443925261497498,0.5017260909080505,0.2521417438983917,cell_transf,random_simplices_features,no_nameless_2d,0,,,,
1.0997480154037476,0.5443925261497498,0.4937069714069366,0.2521417438983917,cell_transf,random_simplices_features,no_nameless_2d,0,,,,
1.0956658124923706,0.5443925261497498,0.4684487581253052,0.2521417438983917,cell_transf,random_simplices_features,no_nameless_2d,0,,,,
0.1005376577377319,0.9483078122138976,0.8947485685348511,0.7781870365142822,cell_mp,degree_transform_sc,full_2d,0,,,,
0.1009081825613975,0.9484237432479858,0.8948382139205933,0.777565062046051,cell_mp,degree_transform_sc,full_2d,0,,,,
0.1017794013023376,0.9483078122138976,0.8945796489715576,0.7781870365142822,cell_mp,degree_transform_sc,full_2d,0,,,,
0.1020896434783935,0.9477283358573914,0.8945474624633789,0.772007167339325,cell_mp,degree_transform_sc,full_2d,0,,,,
3.401597261428833,0.1921650469303131,0.654784083366394,0.3890107870101928,cell_mp,degree_transform_sc,full_2d,0,,,,
78.51435852050781,0.1578024476766586,0.498288094997406,0.2522891163825989,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,
555.8524780273438,0.1578024476766586,0.4965663254261017,0.2522891163825989,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,
30.89814567565918,0.2057276517152786,0.684171736240387,0.4978586733341217,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,
10.792089462280272,0.2197545319795608,0.829534649848938,0.5038903951644897,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,
52.94155502319336,0.1917007565498352,0.6421416401863098,0.4068928062915802,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,
0.1002891212701797,0.93625408411026,0.8904974460601807,0.6650786995887756,cell_mp,random_simplices_features,full_2d,0,,,,
0.100494310259819,0.9369494915008544,0.8881123065948486,0.7547318935394287,cell_mp,random_simplices_features,full_2d,0,,,,
0.0997819080948829,0.9485396146774292,0.8918032646179199,0.7796617746353149,cell_mp,random_simplices_features,full_2d,0,,,,
0.1009253934025764,0.9406583309173584,0.8904663324356079,0.7758660912513733,cell_mp,random_simplices_features,full_2d,0,,,,
0.100799910724163,0.9368335604667664,0.8769282102584839,0.7740011215209961,cell_mp,random_simplices_features,full_2d,0,,,,
0.5377234816551208,0.7282291054725647,0.8223258852958679,0.7307204008102417,cell_mp,random_simplices_features,no_nameless_2d,0,,,,
0.5300801992416382,0.7270601987838745,0.8160713315010071,0.7104123830795288,cell_mp,random_simplices_features,no_nameless_2d,0,,,,
0.5368883013725281,0.7288135886192322,0.8149981498718262,0.7327196598052979,cell_mp,random_simplices_features,no_nameless_2d,0,,,,
0.5284886956214905,0.7282291054725647,0.8221062421798706,0.7301981449127197,cell_mp,random_simplices_features,no_nameless_2d,0,,,,
0.5226426720619202,0.7346581220626831,0.8144304156303406,0.7424420118331909,cell_mp,random_simplices_features,no_nameless_2d,0,,,,


==> results/camera-orientability-barycentric-cellmp.csv <==
test_loss,test_Binary_AUROC,test_BalancedAccuracy,test_Accuracy,test_MCC,type_model,transform,ds_type,barycentric_subdivision_idx
0.6198325157165527,0.5,0.5,0.6943308115005493,0.0,cell_mp,random_simplices_features,no_nameless_2d,0
1.8726232051849365,0.5,0.5,0.7036820650100708,0.0,cell_mp,random_simplices_features,no_nameless_2d,1
0.6261008381843567,0.5,0.5,0.6943308115005493,0.0,cell_mp,random_simplices_features,no_nameless_2d,0
1.635167121887207,0.5,0.5,0.7036820650100708,0.0,cell_mp,random_simplices_features,no_nameless_2d,1
0.6230286359786987,0.4991762936115265,0.4991762936115265,0.6931619048118591,-0.01842818222939968,cell_mp,random_simplices_features,no_nameless_2d,0
1.6500918865203857,0.5,0.5,0.7036820650100708,-0.01864526979625225,cell_mp,random_simplices_features,no_nameless_2d,1
0.6240014433860779,0.5,0.5,0.6943308115005493,0.0,cell_mp,random_simplices_features,no_nameless_2d,0
1.7510985136032104,0.5,0.5,0.7036820650100708,0.0,cell_mp,random_simplices_features,no_nameless_2d,1
0.614990234375,0.5286946296691895,0.5286946296691895,0.7112799286842346,0.19793908298015594,cell_mp,random_simplices_features,no_nameless_2d,0
2.00288462638855,0.5,0.5,0.7036820650100708,0.16064171493053436,cell_mp,random_simplices_features,no_nameless_2d,1
224.92767333984375,0.5,0.5,0.3056691884994507,0.0,cell_mp,degree_transform_sc,no_nameless_2d,0
1460.8548583984375,0.5,0.5,0.2963179349899292,0.0,cell_mp,degree_transform_sc,no_nameless_2d,1
173.12863159179688,0.5,0.5,0.3056691884994507,0.0,cell_mp,degree_transform_sc,no_nameless_2d,0
863.6893920898438,0.5,0.5,0.2963179349899292,0.0,cell_mp,degree_transform_sc,no_nameless_2d,1
71.81542205810547,0.5,0.5,0.3056691884994507,0.0,cell_mp,degree_transform_sc,no_nameless_2d,0
482.4914245605469,0.5,0.5,0.2963179349899292,0.0,cell_mp,degree_transform_sc,no_nameless_2d,1
4.62410831451416,0.5256909132003784,0.5256909728050232,0.34132087230682373,0.11069000512361526,cell_mp,degree_transform_sc,no_nameless_2d,0
144.98023986816406,0.5196866989135742,0.5196866989135742,0.7153711318969727,0.04196080192923546,cell_mp,degree_transform_sc,no_nameless_2d,1
30.376829147338867,0.501379668712616,0.501379668712616,0.30800700187683105,-0.015458601526916027,cell_mp,degree_transform_sc,no_nameless_2d,0
162.81893920898438,0.5,0.5,0.2963179349899292,0.014812145382165909,cell_mp,degree_transform_sc,no_nameless_2d,1


==> results/camera-orientability-barycentric-celltr.csv <==
test_loss,test_Binary_AUROC,test_BalancedAccuracy,test_Accuracy,test_MCC,type_model,transform,ds_type,barycentric_subdivision_idx
0.6108079552650452,0.5,0.5,0.7036820650100708,0.0,cell_transf,degree_transform_sc,no_nameless_2d,0
0.6127260327339172,0.5,0.5,0.7036820650100708,0.0,cell_transf,degree_transform_sc,no_nameless_2d,1
0.6124813556671143,0.5,0.5,0.7036820650100708,0.0,cell_transf,degree_transform_sc,no_nameless_2d,0
0.6123358011245728,0.5,0.5,0.7036820650100708,0.0,cell_transf,degree_transform_sc,no_nameless_2d,1
0.6553134322166443,0.5029146671295166,0.5029146671295166,0.7054353952407837,0.053966980427503586,cell_transf,degree_transform_sc,no_nameless_2d,0
0.6208369731903076,0.5,0.5,0.7036820650100708,0.05218272656202316,cell_transf,degree_transform_sc,no_nameless_2d,1
0.6097074151039124,0.556128203868866,0.556128203868866,0.7375803589820862,0.285152405500412,cell_transf,degree_transform_sc,no_nameless_2d,0
0.6117622256278992,0.5,0.5,0.7036820650100708,0.23202940821647644,cell_transf,degree_transform_sc,no_nameless_2d,1
0.5681790709495544,0.556128203868866,0.556128203868866,0.7375803589820862,0.285152405500412,cell_transf,degree_transform_sc,no_nameless_2d,0
0.6083760857582092,0.5,0.5,0.7036820650100708,0.23202940821647644,cell_transf,degree_transform_sc,no_nameless_2d,1
0.6085314154624939,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,0
0.6092343330383301,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,1
0.6083912253379822,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,0
0.6083473563194275,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,1
0.611146867275238,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,0
0.6108098030090332,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,1
0.613036036491394,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,0
0.6119201183319092,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,1
0.6086133718490601,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,0
0.6089454293251038,0.5,0.5,0.7036820650100708,0.0,cell_transf,random_simplices_features,no_nameless_2d,1


==> results/camera-orientability.csv <==
test_loss,test_Binary_AUROC,test_BalancedAccuracy,test_Accuracy,test_MCC,type_model,transform,ds_type,barycentric_subdivision_idx,train_loss,train_Binary_AUROC,train_BalancedAccuracy,train_Accuracy,train_MCC
0.2772404551506042,0.5,0.5,0.9207231998443604,0.0100847845897078,dect,random_node_features,full_2d,0,,,,,
0.277236670255661,0.5,0.5,0.9207231998443604,0.006598143838346,dect,random_node_features,full_2d,0,,,,,
0.2773033380508423,0.5,0.5,0.9207231998443604,,dect,random_node_features,full_2d,0,,,,,
0.2768283188343048,0.5007417798042297,0.5007417798042297,0.9208391308784484,0.0042854389175772,dect,random_node_features,full_2d,0,,,,,
0.2769190669059753,0.5,0.5,0.9207231998443604,0.0090035088360309,dect,random_node_features,full_2d,0,,,,,
0.276947945356369,0.5,0.5,0.9207231998443604,0.0057616070844233,dect,degree_transform_onehot,full_2d,0,,,,,
0.2771090865135193,0.5,0.5,0.9207231998443604,0.0141130983829498,dect,degree_transform_onehot,full_2d,0,,,,,
0.2771477997303009,0.5,0.5,0.9207231998443604,0.0007881827186793,dect,degree_transform_onehot,full_2d,0,,,,,
0.2773233354091644,0.5,0.5,0.9207231998443604,0.0152439083904027,dect,degree_transform_onehot,full_2d,0,,,,,
0.2772085666656494,0.5,0.5,0.9207231998443604,0.0029591072816401,dect,degree_transform_onehot,full_2d,0,,,,,
0.277004212141037,0.5,0.5,0.9207231998443604,0.0120522025972604,dect,degree_transform,full_2d,0,,,,,
0.2772532701492309,0.5,0.5,0.9207231998443604,0.0,dect,degree_transform,full_2d,0,,,,,
0.2767069339752197,0.5014160871505737,0.5014160871505737,0.9209550023078918,0.0126128150150179,dect,degree_transform,full_2d,0,,,,,
0.2770697474479675,0.5,0.5,0.9207231998443604,0.0001655352971283,dect,degree_transform,full_2d,0,,,,,
0.2768545150756836,0.5,0.5,0.9207231998443604,0.0065941512584686,dect,degree_transform,full_2d,0,,,,,
0.6070703864097595,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0062373275868594,dect,random_node_features,no_nameless_2d,0,,,,,
0.6072735786437988,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0047153960913419,dect,random_node_features,no_nameless_2d,0,,,,,
0.6135361194610596,0.5,0.5,0.7036820650100708,0.0060579436831176,dect,random_node_features,no_nameless_2d,0,,,,,
0.6078073382377625,0.5,0.5,0.7036820650100708,0.0105864433571696,dect,random_node_features,no_nameless_2d,0,,,,,
0.607272207736969,0.5,0.5,0.7036820650100708,0.0018448102055117,dect,random_node_features,no_nameless_2d,0,,,,,
0.6080837845802307,0.5,0.5,0.7036820650100708,-0.0039998027496039,dect,degree_transform,no_nameless_2d,0,,,,,
0.607720136642456,0.5,0.5,0.7036820650100708,0.0073173092678189,dect,degree_transform,no_nameless_2d,0,,,,,
0.6073325276374817,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0097579387947916,dect,degree_transform,no_nameless_2d,0,,,,,
0.6071180701255798,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.020737525075674,dect,degree_transform,no_nameless_2d,0,,,,,
0.6073055863380432,0.5008906126022339,0.5008906126022339,0.7042664885520935,-0.0016639671521261,dect,degree_transform,no_nameless_2d,0,,,,,
0.6074016690254211,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0245054885745048,dect,degree_transform_onehot,no_nameless_2d,0,,,,,
0.6073012948036194,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0215439200401306,dect,degree_transform_onehot,no_nameless_2d,0,,,,,
0.6073769330978394,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0091965226456522,dect,degree_transform_onehot,no_nameless_2d,0,,,,,
0.6070818901062012,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0237996727228164,dect,degree_transform_onehot,no_nameless_2d,0,,,,,
0.6073935627937317,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.0089147901162505,dect,degree_transform_onehot,no_nameless_2d,0,,,,,
0.2462525367736816,0.5142635703086853,0.5142635703086853,0.9216504693031312,0.1538232117891311,scn,random_simplices_features,full_2d,0,0.2456380426883697,0.5133199691772461,0.5133199691772461,0.9222299456596376,0.1359962075948715
0.3827564716339111,0.497692346572876,0.497692346572876,0.9101762175559998,-0.0010031587444245,scn,random_simplices_features,full_2d,0,0.3776297271251678,0.4965637624263763,0.4965637624263763,0.9104079604148864,-0.0137340780347585
0.271704763174057,0.5,0.5,0.9199119210243224,0.0,scn,random_simplices_features,full_2d,0,0.2696987390518188,0.4999794065952301,0.4999794065952301,0.9210322499275208,-0.0018307889113202
0.3354952037334442,0.5054334402084351,0.5054334402084351,0.9112192988395692,0.0284325946122407,scn,random_simplices_features,full_2d,0,0.3253858685493469,0.5028656125068665,0.5028656125068665,0.91249418258667,0.0228989534080028
0.2620054483413696,0.500463604927063,0.500463604927063,0.920027792453766,0.0370086841285228,scn,random_simplices_features,full_2d,0,0.2616293132305145,0.502029538154602,0.502029538154602,0.9213027358055116,0.045672632753849
0.579642653465271,0.526324450969696,0.526324450969696,0.7192060947418213,0.1709507554769516,sccn,degree_transform_sc,no_nameless_2d,0,0.5806369185447693,0.5189224481582642,0.5189224481582642,0.7147866487503052,0.1795855164527893
0.590164840221405,0.5378163456916809,0.5378163456916809,0.7262113690376282,0.2209338843822479,sccn,degree_transform_sc,no_nameless_2d,0,0.5897031426429749,0.5362126231193542,0.5362126231193542,0.7247223854064941,0.2327651083469391
0.5887749195098877,0.5329350233078003,0.5329350233078003,0.7232924699783325,0.2048760652542114,sccn,degree_transform_sc,no_nameless_2d,0,0.5885280966758728,0.5300716161727905,0.5300716161727905,0.7214105129241943,0.214167445898056
0.5855630040168762,0.5409191846847534,0.5409191846847534,0.7279626131057739,0.2313178181648254,sccn,degree_transform_sc,no_nameless_2d,0,0.5842583179473877,0.544295608997345,0.544295608997345,0.7293980121612549,0.2503558993339538
0.5958037376403809,0.5442556738853455,0.5442556738853455,0.7297139167785645,0.2441502511501312,sccn,degree_transform_sc,no_nameless_2d,0,0.5941188335418701,0.5473030805587769,0.5473030805587769,0.7311514019966125,0.2562144100666046
0.6095460057258606,0.5,0.5,0.7040280103683472,0.0,tag,random_node_features,no_nameless_2d,0,0.6104679703712463,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.614022433757782,0.5,0.5,0.7040280103683472,0.0,tag,random_node_features,no_nameless_2d,0,0.6112927198410034,0.4998567104339599,0.4998567104339599,0.7034872770309448,-0.0063588069751858
0.6127495765686035,0.4995754361152649,0.4995754361152649,0.7034443020820618,-0.0234315171837806,tag,random_node_features,no_nameless_2d,0,0.6127643585205078,0.5000000596046448,0.5000000596046448,0.7036820650100708,-0.0100807147100567
0.6139196157455444,0.5,0.5,0.7040280103683472,0.0,tag,random_node_features,no_nameless_2d,0,0.6107481122016907,0.4998673796653747,0.4998673796653747,0.7034872770309448,-0.000809411285445
0.6143710613250732,0.5,0.5,0.7040280103683472,0.0,tag,random_node_features,no_nameless_2d,0,0.6131327748298645,0.5001871585845947,0.5001871585845947,0.7032924294471741,-0.0093036284670233
0.2796591222286224,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform_onehot,full_2d,0,0.2766412794589996,0.5,0.5,0.92107093334198,0.0
0.2795953452587127,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform_onehot,full_2d,0,0.2766017317771911,0.5,0.5,0.92107093334198,0.0
0.2792536318302154,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform_onehot,full_2d,0,0.2763173580169678,0.5,0.5,0.92107093334198,0.0
0.2792841494083404,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform_onehot,full_2d,0,0.2763313949108124,0.5,0.5,0.92107093334198,0.0
0.2790186107158661,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform_onehot,full_2d,0,0.2761378884315491,0.5,0.5,0.92107093334198,0.0
0.2434328645467758,0.5007417798042297,0.5007417798042297,0.920027792453766,0.0112602263689041,san,random_simplices_features,full_2d,0,0.2441511005163192,0.5002040266990662,0.5002040266990662,0.92107093334198,0.0203849300742149
0.2419645339250564,0.5,0.5,0.9199119210243224,0.0,san,random_simplices_features,full_2d,0,0.2440376579761505,0.5,0.5,0.92107093334198,0.0
0.2489646673202514,0.5022459626197815,0.5022459626197815,0.9201436638832092,0.0313762053847312,san,random_simplices_features,full_2d,0,0.2449019700288772,0.5023279190063477,0.5023279190063477,0.9213027358055116,0.0469395518302917
0.2473446279764175,0.5052462816238403,0.5052462816238403,0.920259654521942,0.085141584277153,san,random_simplices_features,full_2d,0,0.2474584877490997,0.5031930208206177,0.5031930208206177,0.9209550023078918,0.0638466477394104
0.2916355431079864,0.5412324070930481,0.5412324070930481,0.9075104594230652,0.1238294094800949,san,random_simplices_features,full_2d,0,0.3018312454223633,0.5234506130218506,0.5234505534172058,0.9074332118034364,0.0992577895522117
0.6075655221939087,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform_onehot,no_nameless_2d,0,0.6078423857688904,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6075021028518677,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform_onehot,no_nameless_2d,0,0.6077899932861328,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.607580840587616,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform_onehot,no_nameless_2d,0,0.6078615784645081,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074919700622559,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform_onehot,no_nameless_2d,0,0.6077762246131897,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6075726747512817,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform_onehot,no_nameless_2d,0,0.6078483462333679,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6077753901481628,0.5,0.5,0.7040280103683472,0.0,gcn,random_node_features,no_nameless_2d,0,0.6089224815368652,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6077122092247009,0.5,0.5,0.7040280103683472,0.0,gcn,random_node_features,no_nameless_2d,0,0.6085417866706848,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6063515543937683,0.5,0.5,0.7040280103683472,0.0,gcn,random_node_features,no_nameless_2d,0,0.6110226511955261,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6076812148094177,0.5,0.5,0.7040280103683472,0.0,gcn,random_node_features,no_nameless_2d,0,0.608035147190094,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.607447624206543,0.5,0.5,0.7040280103683472,0.0,gcn,random_node_features,no_nameless_2d,0,0.6086551547050476,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2792806923389435,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform_onehot,full_2d,0,0.2762970626354217,0.5,0.5,0.92107093334198,0.0
0.2794744968414306,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform_onehot,full_2d,0,0.2764659821987152,0.5,0.5,0.92107093334198,0.0
0.279401957988739,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform_onehot,full_2d,0,0.2763995230197906,0.5,0.5,0.92107093334198,0.0
0.2795208394527435,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform_onehot,full_2d,0,0.2765176892280578,0.5,0.5,0.92107093334198,0.0
0.2795349955558777,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform_onehot,full_2d,0,0.2765261530876159,0.5,0.5,0.92107093334198,0.0
0.609566867351532,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0,0.6098210215568542,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6111441850662231,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0,0.6113841533660889,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6095460653305054,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0,0.6097885370254517,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6075490117073059,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0,0.6078388690948486,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6081603765487671,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0,0.6084093451499939,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2794175148010254,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform,full_2d,0,0.2764800190925598,0.5,0.5,0.92107093334198,0.0
0.2790713608264923,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform,full_2d,0,0.2761985957622528,0.5,0.5,0.92107093334198,0.0
0.2793437838554382,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform,full_2d,0,0.2764197587966919,0.5,0.5,0.92107093334198,0.0
0.2793559730052948,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform,full_2d,0,0.2764284312725067,0.5,0.5,0.92107093334198,0.0
0.2795076668262481,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform,full_2d,0,0.276559442281723,0.5,0.5,0.92107093334198,0.0
0.2798775434494018,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform_onehot,full_2d,0,0.2768563330173492,0.5,0.5,0.92107093334198,0.0
0.2798784077167511,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform_onehot,full_2d,0,0.2768496870994568,0.5,0.5,0.92107093334198,0.0
0.279877632856369,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform_onehot,full_2d,0,0.2768481969833374,0.5,0.5,0.92107093334198,0.0
0.279771625995636,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform_onehot,full_2d,0,0.2767736315727234,0.5,0.5,0.92107093334198,0.0
0.2798899412155151,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform_onehot,full_2d,0,0.2768628001213074,0.5,0.5,0.92107093334198,0.0
22.53880882263184,0.5136836171150208,0.513683557510376,0.9135372638702391,0.1025721803307533,sccnn,random_simplices_features,full_2d,0,22.81436347961425,0.5098318457603455,0.5098318457603455,0.9151599407196044,0.060704082250595
24.010238647460938,0.514300525188446,0.514300525188446,0.9143486618995668,0.0871303305029869,sccnn,random_simplices_features,full_2d,0,23.822608947753903,0.5074014067649841,0.5074014067649841,0.914271354675293,0.0533887185156345
17.368703842163086,0.5461797118186951,0.5461797118186951,0.9150440692901612,0.1705802679061889,sccnn,random_simplices_features,full_2d,0,18.12711524963379,0.5348317623138428,0.5348317623138428,0.911953330039978,0.1383664757013321
23.546085357666016,0.5571262836456299,0.5571262836456299,0.8947612047195435,0.1496884971857071,sccnn,random_simplices_features,full_2d,0,25.04837417602539,0.5394219756126404,0.5394219756126404,0.8900479078292847,0.1181140094995498
22.58916282653809,0.5396673083305359,0.5396673083305359,0.9119147062301636,0.1561746448278427,sccnn,random_simplices_features,full_2d,0,23.116840362548828,0.5329040884971619,0.5329040884971619,0.9147735834121704,0.1388039886951446
0.997280776500702,0.5088046193122864,0.5088046193122864,0.6164623498916626,0.0121627170592546,scn,random_simplices_features,no_nameless_2d,0,1.0342421531677246,0.5079851746559143,0.5079852342605591,0.6093902587890625,0.006011317949742
1.3104263544082642,0.5103780627250671,0.5103780627250671,0.5925277471542358,0.0235699601471424,scn,random_simplices_features,no_nameless_2d,0,1.345880389213562,0.4961116909980774,0.4961116909980774,0.5723748803138733,0.0052943169139325
1.013053059577942,0.4902341067790985,0.4902341067790985,0.6164623498916626,-0.0265367943793535,scn,random_simplices_features,no_nameless_2d,0,0.9608187079429626,0.5021350383758545,0.5021350383758545,0.6257548928260803,-0.0119068641215562
1.074727177619934,0.5043730139732361,0.5043730139732361,0.5977816581726074,-0.0042256298474967,scn,random_simplices_features,no_nameless_2d,0,1.1065759658813477,0.4991603493690491,0.4991603493690491,0.596142590045929,-0.0008274029823951
0.8181995153427124,0.5151931047439575,0.5151931047439575,0.6275539994239807,0.0389505736529827,scn,random_simplices_features,no_nameless_2d,0,0.8268730044364929,0.4946946799755096,0.4946946799755096,0.61445552110672,0.0032128202728927
182.07505798339844,0.5,0.5,0.2959719896316528,0.0,scn,degree_transform_sc,no_nameless_2d,0,181.295639038086,0.5000000596046448,0.5000000596046448,0.2963179349899292,0.0
1.826886534690857,0.5,0.5,0.7040280103683472,0.0,scn,degree_transform_sc,no_nameless_2d,0,1.829970121383667,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
2.4296700954437256,0.5,0.5,0.7040280103683472,0.0,scn,degree_transform_sc,no_nameless_2d,0,2.4340298175811768,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
155.87184143066406,0.5,0.5,0.2959719896316528,0.0,scn,degree_transform_sc,no_nameless_2d,0,155.4738311767578,0.5000000596046448,0.5000000596046448,0.2963179349899292,0.0
0.6168814897537231,0.5435365438461304,0.5435365438461304,0.729130208492279,0.2298120558261871,scn,degree_transform_sc,no_nameless_2d,0,0.6185638308525085,0.5458331108093262,0.5458331108093262,0.7301772832870483,0.2489610612392425
1566.0570068359375,0.5,0.5,0.9199119210243224,0.0,sccnn,degree_transform_sc,full_2d,0,1583.840087890625,0.5,0.5,0.92107093334198,0.0
761.3045043945312,0.7145271301269531,0.7145271301269531,0.6769819855690002,0.2513743638992309,sccnn,degree_transform_sc,full_2d,0,744.3482055664062,0.7094269394874573,0.7094269394874573,0.681695282459259,0.2361983358860016
272.10308837890625,0.5155364871025085,0.5155364871025085,0.9223458766937256,0.1855836808681488,sccnn,degree_transform_sc,full_2d,0,279.6864624023437,0.5097070932388306,0.5097070932388306,0.9225390553474426,0.1488403528928756
2044.5177001953125,0.5,0.5,0.9199119210243224,0.0,sccnn,degree_transform_sc,full_2d,0,2075.253173828125,0.5,0.5,0.92107093334198,0.0
1743.7884521484375,0.5,0.5,0.9199119210243224,0.0,sccnn,degree_transform_sc,full_2d,0,1764.4613037109375,0.5,0.5,0.92107093334198,0.0
0.6106762290000916,0.5,0.5,0.7040280103683472,0.0,gat,random_node_features,no_nameless_2d,0,0.6077747941017151,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6109217405319214,0.5,0.5,0.7040280103683472,0.0,gat,random_node_features,no_nameless_2d,0,0.6097778081893921,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6100237369537354,0.5,0.5,0.7040280103683472,0.0,gat,random_node_features,no_nameless_2d,0,0.6105605363845825,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6101109385490417,0.5,0.5,0.7040280103683472,0.0,gat,random_node_features,no_nameless_2d,0,0.6088103652000427,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6084186434745789,0.5,0.5,0.7040280103683472,0.0,gat,random_node_features,no_nameless_2d,0,0.6104450821876526,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073989868164062,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform,no_nameless_2d,0,0.6077011227607727,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073799729347229,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform,no_nameless_2d,0,0.6076850891113281,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073890328407288,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform,no_nameless_2d,0,0.6076921820640564,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073839068412781,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform,no_nameless_2d,0,0.6076881289482117,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073678135871887,0.5,0.5,0.7040280103683472,0.0,mlp,degree_transform,no_nameless_2d,0,0.607676088809967,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073599457740784,0.5,0.5,0.7040280103683472,0.0,mlp,random_node_features,no_nameless_2d,0,0.6080734729766846,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6085695028305054,0.5,0.5,0.7040280103683472,0.0,mlp,random_node_features,no_nameless_2d,0,0.6079321503639221,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6080353856086731,0.5,0.5,0.7040280103683472,0.0,mlp,random_node_features,no_nameless_2d,0,0.6080967783927917,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6080594062805176,0.5,0.5,0.7040280103683472,0.0,mlp,random_node_features,no_nameless_2d,0,0.6082500219345093,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6079636812210083,0.5,0.5,0.7040280103683472,0.0,mlp,random_node_features,no_nameless_2d,0,0.608100414276123,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2802882790565491,0.5,0.5,0.9199119210243224,0.0,gcn,random_node_features,full_2d,0,0.2774631679058075,0.5,0.5,0.92107093334198,0.0
0.2814295887947082,0.5,0.5,0.9199119210243224,0.0,gcn,random_node_features,full_2d,0,0.2781934440135956,0.5,0.5,0.92107093334198,0.0
0.2806394696235657,0.5,0.5,0.9199119210243224,0.0,gcn,random_node_features,full_2d,0,0.2773368954658508,0.5,0.5,0.92107093334198,0.0
0.281293660402298,0.5,0.5,0.9199119210243224,0.0,gcn,random_node_features,full_2d,0,0.2775602340698242,0.5,0.5,0.92107093334198,0.0
0.2796447575092315,0.5,0.5,0.9199119210243224,0.0,gcn,random_node_features,full_2d,0,0.2770445942878723,0.5,0.5,0.92107093334198,0.0
0.609314501285553,0.5,0.5,0.7040280103683472,0.0,transfconv,random_node_features,no_nameless_2d,0,0.609900176525116,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.608409583568573,0.5,0.5,0.7040280103683472,0.0,transfconv,random_node_features,no_nameless_2d,0,0.6099400520324707,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6079325675964355,0.5,0.5,0.7040280103683472,0.0,transfconv,random_node_features,no_nameless_2d,0,0.609506368637085,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6090019345283508,0.5,0.5,0.7040280103683472,0.0,transfconv,random_node_features,no_nameless_2d,0,0.6090806126594543,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6093814373016357,0.5,0.5,0.7040280103683472,0.0,transfconv,random_node_features,no_nameless_2d,0,0.609541118144989,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.607437014579773,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform_onehot,no_nameless_2d,0,0.6077010631561279,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074003577232361,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform_onehot,no_nameless_2d,0,0.6076934933662415,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6075429320335388,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform_onehot,no_nameless_2d,0,0.6077532768249512,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074628233909607,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform_onehot,no_nameless_2d,0,0.6077257394790649,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074391603469849,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform_onehot,no_nameless_2d,0,0.6077022552490234,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2795387804508209,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform,full_2d,0,0.276576966047287,0.5,0.5,0.92107093334198,0.0
0.27961066365242,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform,full_2d,0,0.2766406834125519,0.5,0.5,0.92107093334198,0.0
0.279499351978302,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform,full_2d,0,0.2765440344810486,0.5,0.5,0.92107093334198,0.0
0.2795301079750061,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform,full_2d,0,0.2765689790248871,0.5,0.5,0.92107093334198,0.0
0.2796854972839355,0.5,0.5,0.9199119210243224,0.0,mlp,degree_transform,full_2d,0,0.2767056822776794,0.5,0.5,0.92107093334198,0.0
0.6116784811019897,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform_onehot,no_nameless_2d,0,0.6118271946907043,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6120814681053162,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform_onehot,no_nameless_2d,0,0.6122955083847046,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6122252941131592,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform_onehot,no_nameless_2d,0,0.612419843673706,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6121867299079895,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform_onehot,no_nameless_2d,0,0.6123316287994385,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6138569712638855,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform_onehot,no_nameless_2d,0,0.614018976688385,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2811179459095001,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform,full_2d,0,0.2780092656612396,0.5,0.5,0.92107093334198,0.0
0.2824692726135254,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform,full_2d,0,0.279278963804245,0.5,0.5,0.92107093334198,0.0
0.281564861536026,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform,full_2d,0,0.2784262895584106,0.5,0.5,0.92107093334198,0.0
0.2827538847923279,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform,full_2d,0,0.2795446813106537,0.5,0.5,0.92107093334198,0.0
0.2806334197521209,0.5,0.5,0.9199119210243224,0.0,transfconv,degree_transform,full_2d,0,0.2775443494319916,0.5,0.5,0.92107093334198,0.0
0.2807025015354156,0.5,0.5,0.9199119210243224,0.0,gat,random_node_features,full_2d,0,0.2774208784103393,0.5,0.5,0.92107093334198,0.0
0.2813822031021118,0.5,0.5,0.9199119210243224,0.0,gat,random_node_features,full_2d,0,0.2784711718559265,0.5,0.5,0.92107093334198,0.0
0.280982106924057,0.5,0.5,0.9199119210243224,0.0,gat,random_node_features,full_2d,0,0.2778814136981964,0.5,0.5,0.92107093334198,0.0
0.2815293669700622,0.5,0.5,0.9199119210243224,0.0,gat,random_node_features,full_2d,0,0.2787840366363525,0.5,0.5,0.92107093334198,0.0
0.280804693698883,0.5,0.5,0.9199119210243224,0.0,gat,random_node_features,full_2d,0,0.278427243232727,0.5,0.5,0.92107093334198,0.0
0.6073870658874512,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform,no_nameless_2d,0,0.6076934337615967,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6103423833847046,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform,no_nameless_2d,0,0.6105928421020508,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6075594425201416,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform,no_nameless_2d,0,0.6078556776046753,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6081159710884094,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform,no_nameless_2d,0,0.6083966493606567,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6082471609115601,0.5,0.5,0.7040280103683472,0.0,gcn,degree_transform,no_nameless_2d,0,0.6085269451141357,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6494230031967163,0.5058270692825317,0.5058270692825317,0.6637477874755859,0.0210963767021894,sccn,random_simplices_features,no_nameless_2d,0,0.6629005670547485,0.5020700097084045,0.5020700097084045,0.6586791276931763,0.0193735342472791
0.6496003270149231,0.5019042491912842,0.5019042491912842,0.6584938764572144,-0.0097139598801732,sccn,random_simplices_features,no_nameless_2d,0,0.6526610851287842,0.5142509341239929,0.5142509937286377,0.6664718985557556,0.0257804375141859
0.6710211634635925,0.504130482673645,0.504130482673645,0.6415645480155945,0.0055756103247404,sccn,random_simplices_features,no_nameless_2d,0,0.676519513130188,0.5051831603050232,0.5051831603050232,0.6399766802787781,0.0041268318891525
0.6676731705665588,0.4997055232524872,0.4997055232524872,0.6742556691169739,-0.0221211146563291,sccn,random_simplices_features,no_nameless_2d,0,0.6545525193214417,0.4974958002567291,0.4974958002567291,0.6758231520652771,-0.0010702604195103
0.6674853563308716,0.513309895992279,0.513309895992279,0.6258026957511902,0.0406009070575237,sccn,random_simplices_features,no_nameless_2d,0,0.6679205298423767,0.5042799115180969,0.5042799115180969,0.617572546005249,0.0187881123274564
0.282798022031784,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform_onehot,full_2d,0,0.2795023024082184,0.5,0.5,0.92107093334198,0.0
0.2808040082454681,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform_onehot,full_2d,0,0.2776414453983307,0.5,0.5,0.92107093334198,0.0
0.2810383141040802,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform_onehot,full_2d,0,0.2778564989566803,0.5,0.5,0.92107093334198,0.0
0.2830918729305267,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform_onehot,full_2d,0,0.2798051536083221,0.5,0.5,0.92107093334198,0.0
0.2801626026630401,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform_onehot,full_2d,0,0.2771235406398773,0.500224769115448,0.500224769115448,0.9211095571517944,0.0043977005407214
49.987892150878906,0.4900948405265808,0.4900948405265808,0.6468184590339661,-0.0210269056260585,sccnn,random_simplices_features,no_nameless_2d,0,51.80706787109375,0.5047948956489563,0.5047949552536011,0.6561464667320251,-0.0056150741875171
26.67681312561035,0.5128960013389587,0.5128960013389587,0.593111515045166,-0.0096650151535868,sccnn,random_simplices_features,no_nameless_2d,0,26.971309661865234,0.505851686000824,0.505851686000824,0.5862069129943848,0.01484290137887
57.98176956176758,0.501449704170227,0.501449704170227,0.441330999135971,-0.0044269915670156,sccnn,random_simplices_features,no_nameless_2d,0,53.77745056152344,0.502713680267334,0.502713680267334,0.4488603174686432,0.0075928270816802
222.32864379882807,0.5,0.5,0.7040280103683472,0.0,sccnn,random_simplices_features,no_nameless_2d,0,222.95651245117188,0.501091480255127,0.501091480255127,0.7042664885520935,0.0302620008587837
55.47554016113281,0.4927092492580414,0.4927091896533966,0.585522472858429,-0.0094561269506812,sccnn,random_simplices_features,no_nameless_2d,0,56.775169372558594,0.4928513169288635,0.4928513169288635,0.5879602432250977,-0.0146151883527636
0.6074252128601074,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform_onehot,no_nameless_2d,0,0.6077041625976562,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074265837669373,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform_onehot,no_nameless_2d,0,0.6076986193656921,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6073875427246094,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform_onehot,no_nameless_2d,0,0.6076796650886536,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074646711349487,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform_onehot,no_nameless_2d,0,0.6077239513397217,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6075222492218018,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform_onehot,no_nameless_2d,0,0.6077743172645569,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2326271831989288,0.5304638147354126,0.5304638147354126,0.9247798323631288,0.2575640082359314,sccn,degree_transform_sc,full_2d,0,0.2337745875120163,0.5189988613128662,0.5189988613128662,0.9241616725921632,0.2145149111747741
0.2323226034641266,0.5520438551902771,0.5520438551902771,0.9282568693161012,0.3334596455097198,sccn,degree_transform_sc,full_2d,0,0.2338763773441314,0.5398122072219849,0.5398122072219849,0.9272910356521606,0.2907910346984863
0.237151563167572,0.5523529052734375,0.5523529052734375,0.9282568693161012,0.3321826756000519,sccn,degree_transform_sc,full_2d,0,0.2393797636032104,0.5388702750205994,0.5388702750205994,0.9271751046180724,0.2886360287666321
0.2306808084249496,0.5482176542282104,0.5482176542282104,0.9274455904960632,0.3181193172931671,sccn,degree_transform_sc,full_2d,0,0.2315208315849304,0.5363296866416931,0.5363296866416931,0.9267114400863647,0.275026261806488
0.2282063961029052,0.5435643792152405,0.5435643792152405,0.9267500638961792,0.3104201257228851,sccn,degree_transform_sc,full_2d,0,0.2290409356355667,0.5309265851974487,0.5309265851974487,0.9258615374565125,0.2580465376377105
0.2794621884822845,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform_onehot,full_2d,0,0.2764681279659271,0.5,0.5,0.92107093334198,0.0
0.2794843018054962,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform_onehot,full_2d,0,0.2764992117881775,0.5,0.5,0.92107093334198,0.0
0.2800671458244324,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform_onehot,full_2d,0,0.276996910572052,0.5,0.5,0.92107093334198,0.0
0.2793223857879638,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform_onehot,full_2d,0,0.2763857543468475,0.5,0.5,0.92107093334198,0.0
0.2795517742633819,0.5,0.5,0.9199119210243224,0.0,gat,degree_transform_onehot,full_2d,0,0.2765615582466125,0.5,0.5,0.92107093334198,0.0
0.3261125087738037,0.5,0.5,0.9199119210243224,0.0,scn,degree_transform_sc,full_2d,0,0.3250429630279541,0.5,0.5,0.92107093334198,0.0
0.2595946192741394,0.5,0.5,0.9199119210243224,0.0,scn,degree_transform_sc,full_2d,0,0.2581757605075836,0.5,0.5,0.92107093334198,0.0
0.4716972708702087,0.5601848363876343,0.5601848363876343,0.8902411460876465,0.1580660939216613,scn,degree_transform_sc,full_2d,0,0.4690434336662292,0.5456264615058899,0.5456264615058899,0.8913228511810303,0.1254210025072097
0.3657545745372772,0.56980961561203,0.5698096752166748,0.8885025978088379,0.172229066491127,scn,degree_transform_sc,full_2d,0,0.3687900006771087,0.5560635924339294,0.5560635924339294,0.8898161053657532,0.1449125558137893
0.2762856483459472,0.5,0.5,0.9199119210243224,0.0,scn,degree_transform_sc,full_2d,0,0.2738108336925506,0.5,0.5,0.92107093334198,0.0
0.6091597676277161,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform,no_nameless_2d,0,0.6094245910644531,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6145811080932617,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform,no_nameless_2d,0,0.6148008704185486,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6119017004966736,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform,no_nameless_2d,0,0.6121392846107483,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6098195314407349,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform,no_nameless_2d,0,0.6100766062736511,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.610948383808136,0.5,0.5,0.7040280103683472,0.0,tag,degree_transform,no_nameless_2d,0,0.6111920475959778,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2424419969320297,0.5340925455093384,0.5340925455093384,0.9247798323631288,0.2610719501972198,sccn,random_simplices_features,full_2d,0,0.2456233501434326,0.5233156681060791,0.5233156681060791,0.9245866537094116,0.2215942442417144
0.2411088943481445,0.5492708086967468,0.549270749092102,0.9239684343338012,0.2598412334918976,sccn,random_simplices_features,full_2d,0,0.241930291056633,0.5350642204284668,0.5350642204284668,0.9228867888450624,0.2151073664426803
0.2396267354488372,0.5500731468200684,0.5500731468200684,0.9257070422172546,0.2855817079544067,sccn,random_simplices_features,full_2d,0,0.240555927157402,0.5356886982917786,0.5356886982917786,0.9250502586364746,0.2430135756731033
0.2411224395036697,0.5420743823051453,0.5420743823051453,0.9265183210372924,0.2993254363536834,sccn,random_simplices_features,full_2d,0,0.2432143241167068,0.5322579145431519,0.5322579145431519,0.9254751801490784,0.2500974237918854
0.2437865287065506,0.5418870449066162,0.5418870449066162,0.9253593683242798,0.271134465932846,sccn,random_simplices_features,full_2d,0,0.2478875964879989,0.5277570486068726,0.5277570486068726,0.9236980080604552,0.2224235236644745
8.008139610290527,0.4612769484519958,0.4612769484519958,0.5218914151191711,-0.0371100157499313,san,degree_transform_sc,no_nameless_2d,0,8.236420631408691,0.460423082113266,0.460423082113266,0.517241358757019,-0.0691729336977005
1.1701953411102295,0.5143402218818665,0.5143401622772217,0.6643316149711609,0.0709236487746238,san,degree_transform_sc,no_nameless_2d,0,1.1817398071289062,0.5209143161773682,0.5209143161773682,0.6684200167655945,0.0510501898825168
2.5793590545654297,0.5090869069099426,0.5090869069099426,0.6660829186439514,0.0531727895140647,san,degree_transform_sc,no_nameless_2d,0,2.66888165473938,0.5141016244888306,0.5141016244888306,0.668809711933136,0.0339990109205246
4.260064601898193,0.4934389889240265,0.4934389889240265,0.4950379729270935,-0.0373768024146556,san,degree_transform_sc,no_nameless_2d,0,4.395639419555664,0.4797569215297699,0.4797569215297699,0.4751607179641723,-0.0274358820170164
3.6635525226593018,0.5241430401802063,0.5241430401802063,0.6147110462188721,0.0535999499261379,san,degree_transform_sc,no_nameless_2d,0,3.546776056289673,0.5550945997238159,0.5550946593284607,0.640171468257904,0.0840955004096031
0.2799216210842132,0.5,0.5,0.9199119210243224,0.0,transfconv,random_node_features,full_2d,0,0.2768140435218811,0.5,0.5,0.92107093334198,0.0
0.2792305052280426,0.5,0.5,0.9199119210243224,0.0,transfconv,random_node_features,full_2d,0,0.2765301167964935,0.5,0.5,0.92107093334198,0.0
0.2798802852630615,0.5,0.5,0.9199119210243224,0.0,transfconv,random_node_features,full_2d,0,0.2764054238796234,0.5,0.5,0.92107093334198,0.0
0.2793817520141601,0.5,0.5,0.9199119210243224,0.0,transfconv,random_node_features,full_2d,0,0.276932805776596,0.5,0.5,0.92107093334198,0.0
0.279696524143219,0.5,0.5,0.9199119210243224,0.0,transfconv,random_node_features,full_2d,0,0.2764512598514557,0.5,0.5,0.92107093334198,0.0
2629.879638671875,0.4798204600811004,0.4798204600811004,0.2842965722084045,-0.1603309959173202,sccnn,degree_transform_sc,no_nameless_2d,0,2608.626708984375,0.4801861643791199,0.4801861643791199,0.2850185036659241,-0.1667637825012207
4424.91064453125,0.5,0.5,0.2959719896316528,0.0,sccnn,degree_transform_sc,no_nameless_2d,0,4398.58984375,0.5000000596046448,0.5000000596046448,0.2963179349899292,0.0
790.8283081054688,0.5,0.5,0.7040280103683472,0.0,sccnn,degree_transform_sc,no_nameless_2d,0,794.0399780273438,0.5004453063011169,0.5004453063011169,0.7038769125938416,0.0243924278765916
3763.696533203125,0.5,0.5,0.7040280103683472,0.0,sccnn,degree_transform_sc,no_nameless_2d,0,3765.38671875,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
2565.653564453125,0.5,0.5,0.7040280103683472,0.0,sccnn,degree_transform_sc,no_nameless_2d,0,2567.8408203125,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2820819616317749,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform,full_2d,0,0.2789249718189239,0.5,0.5,0.92107093334198,0.0
0.2821990251541137,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform,full_2d,0,0.2790345251560211,0.5,0.5,0.92107093334198,0.0
0.2810839712619781,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform,full_2d,0,0.2779896259307861,0.5,0.5,0.92107093334198,0.0
0.2844138443470001,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform,full_2d,0,0.2811392247676849,0.5,0.5,0.92107093334198,0.0
0.2820719480514526,0.5,0.5,0.9199119210243224,0.0,tag,degree_transform,full_2d,0,0.2789158225059509,0.5,0.5,0.92107093334198,0.0
0.2791509628295898,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform,full_2d,0,0.2762565910816192,0.5,0.5,0.92107093334198,0.0
0.2792359292507171,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform,full_2d,0,0.2763256132602691,0.5,0.5,0.92107093334198,0.0
0.2793115079402923,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform,full_2d,0,0.2763886153697967,0.5,0.5,0.92107093334198,0.0
0.2794238328933716,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform,full_2d,0,0.2764831483364105,0.5,0.5,0.92107093334198,0.0
0.2797503173351288,0.5,0.5,0.9199119210243224,0.0,gcn,degree_transform,full_2d,0,0.2767699658870697,0.5,0.5,0.92107093334198,0.0
0.6082895398139954,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform,no_nameless_2d,0,0.6085715889930725,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.607707679271698,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform,no_nameless_2d,0,0.6080025434494019,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6076076626777649,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform,no_nameless_2d,0,0.6079040765762329,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6076223254203796,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform,no_nameless_2d,0,0.6079202890396118,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6074323654174805,0.5,0.5,0.7040280103683472,0.0,gat,degree_transform,no_nameless_2d,0,0.6077389717102051,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
1.0925955772399902,0.5,0.5,0.9199119210243224,0.0,san,degree_transform_sc,full_2d,0,1.0861855745315552,0.5,0.5,0.92107093334198,0.0
1.2419856786727903,0.501883864402771,0.501883864402771,0.9201436638832092,0.0332627743482589,san,degree_transform_sc,full_2d,0,1.258771896362305,0.501038670539856,0.501038670539856,0.921264111995697,0.0486711971461772
0.3267386853694916,0.5459164977073669,0.5459164977073669,0.919216513633728,0.2088118642568588,san,degree_transform_sc,full_2d,0,0.3315346240997314,0.5299962759017944,0.5299962759017944,0.9180575013160706,0.1612189412117004
2.115130424499512,0.499876856803894,0.499876856803894,0.919680118560791,-0.0023618356790393,san,degree_transform_sc,full_2d,0,2.1510703563690186,0.5004093050956726,0.5004093050956726,0.9209936857223512,0.005022294819355
1.906578540802002,0.5520446300506592,0.5520446300506592,0.9226936101913452,0.2542325258255005,san,degree_transform_sc,full_2d,0,1.9661487340927124,0.5372267365455627,0.5372267365455627,0.921611785888672,0.2074414044618606
0.985794961452484,0.5396721959114075,0.5396721959114075,0.6503210663795471,0.1025629416108131,san,random_simplices_features,no_nameless_2d,0,1.0405523777008057,0.5052234530448914,0.5052233934402466,0.6203000545501709,0.0473204851150512
1.0604382753372192,0.5136238932609558,0.5136238932609558,0.6304728388786316,0.0276734065264463,san,random_simplices_features,no_nameless_2d,0,1.0787180662155151,0.5176249146461487,0.5176249146461487,0.6354958415031433,0.0294302459806203
0.8931167721748352,0.4946590960025787,0.4946590960025787,0.5720957517623901,-0.0113363051787018,san,random_simplices_features,no_nameless_2d,0,0.8895954489707947,0.4971915185451507,0.4971915483474731,0.5756867527961731,-0.0117630204185843
0.9125943183898926,0.493782639503479,0.493782639503479,0.5767659544944763,-0.0206577125936746,san,random_simplices_features,no_nameless_2d,0,0.8937795758247375,0.5075132250785828,0.5075132250785828,0.5932203531265259,0.0049013844691216
0.7762412428855896,0.5111935138702393,0.5111935138702393,0.5884413123130798,0.0034608638379722,san,random_simplices_features,no_nameless_2d,0,0.7921609282493591,0.5183387398719788,0.5183387398719788,0.6021819710731506,0.0359422005712986
0.2845388054847717,0.5,0.5,0.9199119210243224,0.0,tag,random_node_features,full_2d,0,0.2816528975963592,0.5,0.5,0.92107093334198,0.0
0.2840284407138824,0.5,0.5,0.9199119210243224,0.0,tag,random_node_features,full_2d,0,0.2810457348823547,0.5,0.5,0.92107093334198,0.0
0.2833921611309051,0.5,0.5,0.9199119210243224,0.0,tag,random_node_features,full_2d,0,0.2787136435508728,0.5,0.5,0.92107093334198,0.0
0.2813007235527038,0.5,0.5,0.9199119210243224,0.0,tag,random_node_features,full_2d,0,0.2790900468826294,0.5,0.5,0.92107093334198,0.0
0.2806229889392853,0.5,0.5,0.9199119210243224,0.0,tag,random_node_features,full_2d,0,0.2775982618331909,0.5,0.5,0.92107093334198,0.0
0.6106143593788147,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform,no_nameless_2d,0,0.6108716726303101,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.613397479057312,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform,no_nameless_2d,0,0.6136166453361511,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6135184168815613,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform,no_nameless_2d,0,0.6137305498123169,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6080986857414246,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform,no_nameless_2d,0,0.6083801984786987,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.6126907467842102,0.5,0.5,0.7040280103683472,0.0,transfconv,degree_transform,no_nameless_2d,0,0.6129158735275269,0.5000000596046448,0.5000000596046448,0.7036820650100708,0.0
0.2804047465324402,0.5,0.5,0.9199119210243224,0.0,mlp,random_node_features,full_2d,0,0.2779130041599273,0.5,0.5,0.92107093334198,0.0
0.2800073623657226,0.5,0.5,0.9199119210243224,0.0,mlp,random_node_features,full_2d,0,0.2775300145149231,0.5,0.5,0.92107093334198,0.0
0.2805153429508209,0.5,0.5,0.9199119210243224,0.0,mlp,random_node_features,full_2d,0,0.2774733603000641,0.5,0.5,0.92107093334198,0.0
0.2813230156898498,0.5,0.5,0.9199119210243224,0.0,mlp,random_node_features,full_2d,0,0.2775736153125763,0.5,0.5,0.92107093334198,0.0
0.2807419300079345,0.5,0.5,0.9199119210243224,0.0,mlp,random_node_features,full_2d,0,0.2776053249835968,0.5,0.5,0.92107093334198,0.0
0.6088998317718506,0.5,0.5,0.7038551568984985,-0.0005172817036509,cell_transf,random_simplices_features,no_nameless_2d,0,,,,,
0.6089869141578674,0.5,0.5,0.7038551568984985,-0.0007222036947496,cell_transf,random_simplices_features,no_nameless_2d,0,,,,,
0.6107184886932373,0.5,0.5,0.7038551568984985,,cell_transf,random_simplices_features,no_nameless_2d,0,,,,,
0.6135228276252747,0.5,0.5,0.7038551568984985,-0.0026596086099743,cell_transf,random_simplices_features,no_nameless_2d,0,,,,,
0.6090471744537354,0.5,0.5,0.7038551568984985,0.0,cell_transf,random_simplices_features,no_nameless_2d,0,,,,,
0.2745133936405182,0.5,0.5,0.9199119210243224,0.0026445747353136,cell_transf,random_simplices_features,full_2d,0,,,,,
0.2780985236167907,0.5,0.5,0.9199119210243224,,cell_transf,random_simplices_features,full_2d,0,,,,,
0.2770662307739258,0.5,0.5,0.9199119210243224,,cell_transf,random_simplices_features,full_2d,0,,,,,
0.2785772979259491,0.5,0.5,0.9199119210243224,,cell_transf,random_simplices_features,full_2d,0,,,,,
0.2767975926399231,0.5,0.5,0.9199119210243224,,cell_transf,random_simplices_features,full_2d,0,,,,,
0.6105903387069702,0.5,0.5,0.7038551568984985,0.0041303234174847,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,,
0.6124221086502075,0.5,0.5,0.7038551568984985,,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,,
0.65477454662323,0.5029014348983765,0.5029014348983765,0.7056074738502502,0.1133311763405799,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,,
0.6095245480537415,0.5559780597686768,0.5559780597686768,0.7377336621284485,,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,,
0.5679229497909546,0.5559780597686768,0.5559780597686768,0.7377336621284485,,cell_transf,degree_transform_sc,no_nameless_2d,0,,,,,
0.1953786611557006,0.5545731782913208,0.5545731782913208,0.928720474243164,,cell_transf,degree_transform_sc,full_2d,0,,,,,
0.181474506855011,0.5545731782913208,0.5545731782913208,0.928720474243164,,cell_transf,degree_transform_sc,full_2d,0,,,,,
0.1774535626173019,0.5545731782913208,0.5545731782913208,0.928720474243164,,cell_transf,degree_transform_sc,full_2d,0,,,,,
0.1918207705020904,0.5545731782913208,0.5545731782913208,0.928720474243164,,cell_transf,degree_transform_sc,full_2d,0,,,,,
0.1841886937618255,0.5545731782913208,0.5545731782913208,0.928720474243164,,cell_transf,degree_transform_sc,full_2d,0,,,,,
0.0305612720549106,0.1443022042512893,0.8556978106498718,0.9972439408302308,,scn,degree_transform_sc_3d,full_3d,0,,,,,
0.0843410268425941,0.1443022042512893,0.8556978106498718,0.9972439408302308,,scn,degree_transform_sc_3d,full_3d,0,,,,,
0.0195962861180305,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,scn,degree_transform_sc_3d,full_3d,0,,,,,
0.0215183924883604,0.1443022042512893,0.8556978106498718,0.9972439408302308,,scn,degree_transform_sc_3d,full_3d,0,,,,,
0.0192024819552898,0.1443022042512893,0.8556978106498718,0.9972439408302308,,scn,degree_transform_sc_3d,full_3d,0,,,,,
8042967.0,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccnn,degree_transform_sc_3d,full_3d,0,,,,,
7857016.0,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccnn,degree_transform_sc_3d,full_3d,0,,,,,
2642839.25,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccnn,degree_transform_sc_3d,full_3d,0,,,,,
89012.6484375,0.1441813558340072,0.7823823690414429,0.9958060383796692,,sccnn,degree_transform_sc_3d,full_3d,0,,,,,
6272640.0,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccnn,degree_transform_sc_3d,full_3d,0,,,,,
0.0190232712775468,0.1443022042512893,0.8556978106498718,0.9972439408302308,2.132155486833653e-06,tag,degree_transform_onehot,full_3d,0,,,,,
0.0191843919456005,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform_onehot,full_3d,0,,,,,
0.0189976245164871,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform_onehot,full_3d,0,,,,,
0.0191825926303863,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform_onehot,full_3d,0,,,,,
0.020446503534913,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform_onehot,full_3d,0,,,,,
0.0204967763274908,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,random_node_features,full_3d,0,,,,,
0.0197843201458454,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,random_node_features,full_3d,0,,,,,
0.0200768932700157,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,random_node_features,full_3d,0,,,,,
0.020022178068757,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,random_node_features,full_3d,0,,,,,
0.020166402682662,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,random_node_features,full_3d,0,,,,,
0.1049922183156013,0.1442720144987106,0.8440743088722229,0.9970043301582336,,transfconv,random_node_features,full_3d,0,,,,,
2.804060935974121,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,random_node_features,full_3d,0,,,,,
0.0196219291538,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,random_node_features,full_3d,0,,,,,
0.0194256287068128,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,random_node_features,full_3d,0,,,,,
0.022122822701931,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,random_node_features,full_3d,0,,,,,
0.0193804092705249,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform,full_3d,0,,,,,
0.0198325738310813,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform,full_3d,0,,,,,
0.0196585990488529,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform,full_3d,0,,,,,
0.0194399654865264,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0004001125926151,gat,degree_transform,full_3d,0,,,,,
0.0197017379105091,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform,full_3d,0,,,,,
0.019201710820198,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform_onehot,full_3d,0,,,,,
0.0193350668996572,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform_onehot,full_3d,0,,,,,
0.0195462070405483,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform_onehot,full_3d,0,,,,,
0.0191536899656057,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform_onehot,full_3d,0,,,,,
0.0193790514022111,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,degree_transform_onehot,full_3d,0,,,,,
0.0183402169495821,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0001821747137,scn,random_simplices_features_3d,full_3d,0,,,,,
0.0177539214491844,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0001168990202131,scn,random_simplices_features_3d,full_3d,0,,,,,
0.0235891100019216,0.1443022042512893,0.8556978106498718,0.9972439408302308,,scn,random_simplices_features_3d,full_3d,0,,,,,
0.018217634409666,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0004820089379791,scn,random_simplices_features_3d,full_3d,0,,,,,
0.0225383471697568,0.1443022042512893,0.8556978106498718,0.9972439408302308,,scn,random_simplices_features_3d,full_3d,0,,,,,
0.0189983267337083,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,mlp,degree_transform_onehot,full_3d,0,,,,,
0.0189963169395923,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,degree_transform_onehot,full_3d,0,,,,,
0.0189977195113897,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,degree_transform_onehot,full_3d,0,,,,,
0.0189963784068822,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,mlp,degree_transform_onehot,full_3d,0,,,,,
0.0189965087920427,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,degree_transform_onehot,full_3d,0,,,,,
0.019375966861844,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,random_node_features,full_3d,0,,,,,
0.0193342007696628,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,mlp,random_node_features,full_3d,0,,,,,
0.019316965714097,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,random_node_features,full_3d,0,,,,,
0.0193282589316368,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,random_node_features,full_3d,0,,,,,
0.0194966942071914,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,random_node_features,full_3d,0,,,,,
15.514970779418944,0.1442921459674835,0.840220034122467,0.996964395046234,,sccnn,random_simplices_features_3d,full_3d,0,,,,,
34.88020706176758,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccnn,random_simplices_features_3d,full_3d,0,,,,,
6.898997783660889,0.1442719399929046,0.8530912399291992,0.997144103050232,,sccnn,random_simplices_features_3d,full_3d,0,,,,,
21.781007766723636,0.1442920565605163,0.8518232107162476,0.9971640706062316,,sccnn,random_simplices_features_3d,full_3d,0,,,,,
6.703221321105957,0.1469935178756714,0.7272480130195618,0.993729054927826,,sccnn,random_simplices_features_3d,full_3d,0,,,,,
0.0197481401264667,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,cell_transf,random_simplices_features_3d,full_3d,0,,,,,
0.0191522929817438,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,random_simplices_features_3d,full_3d,0,,,,,
0.0190291199833154,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,random_simplices_features_3d,full_3d,0,,,,,
0.0192617122083902,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,random_simplices_features_3d,full_3d,0,,,,,
0.0193080026656389,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,random_simplices_features_3d,full_3d,0,,,,,
0.0179921779781579,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,
0.0184142515063285,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,
0.0190738905221223,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,
0.0181523244827985,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,
0.0181886870414018,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,cell_transf,degree_transform_sc_3d,full_3d,0,,,,,
0.0192940980195999,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,mlp,degree_transform,full_3d,0,,,,,
0.0192912984639406,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,degree_transform,full_3d,0,,,,,
0.0192993655800819,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,mlp,degree_transform,full_3d,0,,,,,
0.0190506279468536,0.1443022042512893,0.8556978106498718,0.9972439408302308,,mlp,degree_transform,full_3d,0,,,,,
0.019296258687973,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0,mlp,degree_transform,full_3d,0,,,,,
0.0177719481289386,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,random_simplices_features_3d,full_3d,0,,,,,
0.0175129361450672,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,random_simplices_features_3d,full_3d,0,,,,,
0.0181258805096149,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,random_simplices_features_3d,full_3d,0,,,,,
0.0178916063159704,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,random_simplices_features_3d,full_3d,0,,,,,
0.0194080024957656,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,random_simplices_features_3d,full_3d,0,,,,,
0.0190233755856752,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform,full_3d,0,,,,,
0.0194513108581304,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform,full_3d,0,,,,,
0.0195252336561679,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform,full_3d,0,,,,,
0.0190309379249811,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform,full_3d,0,,,,,
0.0190534461289644,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform,full_3d,0,,,,,
0.0206189732998609,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,random_node_features,full_3d,0,,,,,
0.0231270603835582,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,random_node_features,full_3d,0,,,,,
0.0207591019570827,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,random_node_features,full_3d,0,,,,,
0.0233964771032333,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,random_node_features,full_3d,0,,,,,
0.0211264044046401,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,random_node_features,full_3d,0,,,,,
0.0192804839462041,0.1443022042512893,0.8556978106498718,0.9972439408302308,-9.879765275400132e-05,gcn,degree_transform_onehot,full_3d,0,,,,,
0.0192204322665929,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform_onehot,full_3d,0,,,,,
0.0191474221646785,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform_onehot,full_3d,0,,,,,
0.0194388665258884,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform_onehot,full_3d,0,,,,,
0.0194233004003763,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform_onehot,full_3d,0,,,,,
0.0194962993264198,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform,full_3d,0,,,,,
0.0197887998074293,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform,full_3d,0,,,,,
0.0193649735301733,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform,full_3d,0,,,,,
0.0196108091622591,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,degree_transform,full_3d,0,,,,,
0.0193326156586408,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0004440575139597,gcn,degree_transform,full_3d,0,,,,,
0.0196447484195232,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform_onehot,full_3d,0,,,,,
0.0197793617844581,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform_onehot,full_3d,0,,,,,
0.0193787477910518,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0004418535972945,transfconv,degree_transform_onehot,full_3d,0,,,,,
0.019001267850399,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform_onehot,full_3d,0,,,,,
0.0197334047406911,0.1443022042512893,0.8556978106498718,0.9972439408302308,,transfconv,degree_transform_onehot,full_3d,0,,,,,
0.0196299236267805,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,random_node_features,full_3d,0,,,,,
0.019427491351962,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,random_node_features,full_3d,0,,,,,
0.019702861085534,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,random_node_features,full_3d,0,,,,,
0.0190703440457582,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,random_node_features,full_3d,0,,,,,
0.0192010067403316,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gcn,random_node_features,full_3d,0,,,,,
0.0174294337630271,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_mp,random_simplices_features_3d,full_3d,0,,,,,
0.0155097926035523,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_mp,random_simplices_features_3d,full_3d,0,,,,,
0.0180970374494791,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_mp,random_simplices_features_3d,full_3d,0,,,,,
0.0153121761977672,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_mp,random_simplices_features_3d,full_3d,0,,,,,
0.0175547581166028,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0005045691505074,cell_mp,random_simplices_features_3d,full_3d,0,,,,,
0.0193706471472978,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform,full_3d,0,,,,,
0.0189964175224304,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform,full_3d,0,,,,,
0.0192350931465625,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform,full_3d,0,,,,,
0.0196409653872251,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform,full_3d,0,,,,,
0.0192331466823816,0.1443022042512893,0.8556978106498718,0.9972439408302308,,tag,degree_transform,full_3d,0,,,,,
0.0176610071212053,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,degree_transform_sc_3d,full_3d,0,,,,,
0.0185917187482118,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,degree_transform_sc_3d,full_3d,0,,,,,
0.1967615485191345,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,degree_transform_sc_3d,full_3d,0,,,,,
0.0183280017226934,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,degree_transform_sc_3d,full_3d,0,,,,,
0.0185815636068582,0.1443022042512893,0.8556978106498718,0.9972439408302308,,sccn,degree_transform_sc_3d,full_3d,0,,,,,
0.0191881991922855,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform,full_3d,0,,,,,
0.0190524384379386,0.1443022042512893,0.8556978106498718,0.9972439408302308,0.0026389013510197,dect,degree_transform,full_3d,0,,,,,
0.0190119128674268,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform,full_3d,0,,,,,
0.0190335735678672,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform,full_3d,0,,,,,
0.0190484672784805,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform,full_3d,0,,,,,
0.3431507349014282,0.1442518830299377,0.8196892738342285,0.9965449571609496,,san,random_simplices_features_3d,full_3d,0,,,,,
0.2236362397670745,0.1464447677135467,0.7239032983779907,0.9939287304878236,,san,random_simplices_features_3d,full_3d,0,,,,,
0.612899899482727,0.1442316770553589,0.8491865396499634,0.9970043301582336,,san,random_simplices_features_3d,full_3d,0,,,,,
0.74632328748703,0.1443022042512893,0.8556978106498718,0.9972439408302308,,san,random_simplices_features_3d,full_3d,0,,,,,
2.6788175106048584,0.1442417502403259,0.8339985013008118,0.9967846274375916,,san,random_simplices_features_3d,full_3d,0,,,,,
0.0033902660943567,0.2075030356645584,0.8779076337814331,0.9974636435508728,,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,
0.004632294178009,0.2377917915582656,0.8772909045219421,0.997443675994873,,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,
0.0385653674602508,0.1443022042512893,0.8556978106498718,0.9972439408302308,-0.0015984927304089,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,
0.0081279454752802,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,
0.1061213538050651,0.1443022042512893,0.8556978106498718,0.9972439408302308,,cell_mp,degree_transform_sc_3d,full_3d,0,,,,,
0.0194570031017065,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,random_node_features,full_3d,0,,,,,
0.0193787515163421,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,random_node_features,full_3d,0,,,,,
0.0194509904831647,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,random_node_features,full_3d,0,,,,,
0.0194604694843292,0.1443022042512893,0.8556978106498718,0.9972439408302308,,gat,random_node_features,full_3d,0,,,,,
0.0191455595195293,0.1443022042512893,0.8556978106498718,0.9972439408302308,-3.180360727128573e-05,gat,random_node_features,full_3d,0,,,,,
0.0189828630536794,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform_onehot,full_3d,0,,,,,
0.0189855229109525,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform_onehot,full_3d,0,,,,,
0.0189805664122104,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform_onehot,full_3d,0,,,,,
0.0191811751574277,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform_onehot,full_3d,0,,,,,
0.0190331507474184,0.1443022042512893,0.8556978106498718,0.9972439408302308,,dect,degree_transform_onehot,full_3d,0,,,,,
51.921573638916016,0.1443022042512893,0.8556978106498718,0.9972439408302308,,san,degree_transform_sc_3d,full_3d,0,,,,,
2.038872480392456,0.1443022042512893,0.8531215190887451,0.9972040057182312,,san,degree_transform_sc_3d,full_3d,0,,,,,
88.05021667480469,0.1443022042512893,0.8556978106498718,0.9972439408302308,,san,degree_transform_sc_3d,full_3d,0,,,,,
61.56204605102539,0.1443022042512893,0.8556978106498718,0.9972439408302308,,san,degree_transform_sc_3d,full_3d,0,,,,,
339.34478759765625,0.1443022042512893,0.8556978106498718,0.9972439408302308,,san,degree_transform_sc_3d,full_3d,0,,,,,
1.1102200746536257,0.6771918535232544,0.6771918535232544,0.4122624099254608,,cell_mp,degree_transform_sc,full_2d,0,,,,,
0.2495332211256027,0.6027775406837463,0.6027775406837463,0.9063513875007628,,cell_mp,degree_transform_sc,full_2d,0,,,,,
0.1859347224235534,0.5486462116241455,0.5486462116241455,0.928604543209076,,cell_mp,degree_transform_sc,full_2d,0,,,,,
0.9216815233230592,0.7074801921844482,0.707480251789093,0.4695178568363189,,cell_mp,degree_transform_sc,full_2d,0,,,,,
1.0052359104156494,0.7105147838592529,0.7105147838592529,0.4727630913257599,,cell_mp,degree_transform_sc,full_2d,0,,,,,
224.93125915527344,0.5,0.5,0.3056691884994507,,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,,
173.1195526123047,0.5,0.5,0.3056691884994507,,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,,
71.81465148925781,0.5,0.5,0.3056691884994507,,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,,
4.623515605926514,0.5256909132003784,0.5256909728050232,0.3413208723068237,,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,,
30.378137588500977,0.501379668712616,0.501379668712616,0.308007001876831,,cell_mp,degree_transform_sc,no_nameless_2d,0,,,,,
0.6228832602500916,0.5,0.5,0.6943308115005493,0.0043300348334014,cell_mp,random_simplices_features,no_nameless_2d,0,,,,,
0.6229395866394043,0.5,0.5,0.6943308115005493,-0.0046755713410675,cell_mp,random_simplices_features,no_nameless_2d,0,,,,,
0.6338040232658386,0.4990408420562744,0.4990408420562744,0.691992998123169,,cell_mp,random_simplices_features,no_nameless_2d,0,,,,,
0.6215046048164368,0.5,0.5,0.6943308115005493,-0.0064164018258452,cell_mp,random_simplices_features,no_nameless_2d,0,,,,,
0.6007029414176941,0.5247159600257874,0.5247159600257874,0.7095265984535217,,cell_mp,random_simplices_features,no_nameless_2d,0,,,,,
0.1889035701751709,0.5468183159828186,0.5468183159828186,0.9282568097114564,,cell_mp,random_simplices_features,full_2d,0,,,,,
0.1837431490421295,0.5543140769004822,0.5543140769004822,0.9292999505996704,,cell_mp,random_simplices_features,full_2d,0,,,,,
0.1837048083543777,0.5507709980010986,0.5507709980010986,0.9289522767066956,,cell_mp,random_simplices_features,full_2d,0,,,,,
0.2041004300117492,0.5456940531730652,0.5456940531730652,0.9277932047843932,,cell_mp,random_simplices_features,full_2d,0,,,,,
0.1848485469818115,0.5542833805084229,0.5542833805084229,0.929184079170227,,cell_mp,random_simplices_features,full_2d,0,,,,,


==> results/results-betti-numbers-2d-nonameless.csv <==
test_loss,test_betti_0_Accuracy,test_betti_1_Accuracy,test_betti_1_AUROC,test_betti_1_BalancedAccuracy,test_betti_2_Accuracy,test_betti_2_MCC,test_betti_2_BinaryAUROC,test_betti_2_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx
0.222734197974205,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,0
0.7061142325401306,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,1
0.2204084396362304,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,0
0.7367963194847107,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,1
0.2222558856010437,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,0
0.7822440266609192,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,1
0.2205299139022827,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,0
0.7833607196807861,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,1
0.2224967777729034,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,0
0.7099705934524536,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform,no_nameless_2d,1
0.2209746390581131,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,0
0.7481553554534912,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,1
0.2211384624242782,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,0
0.8144128918647766,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,1
0.2225633561611175,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,0
0.8103082776069641,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,1
0.2217662930488586,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,0
0.7042828798294067,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,1
0.2215097993612289,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,0
0.774552047252655,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform,no_nameless_2d,1
0.2201637029647827,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,0
0.4144875109195709,0.5885446667671204,0.419053167104721,0.2088034898042678,0.3153547048568725,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,1
0.2200944870710373,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,0
0.3308961987495422,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,1
0.2200542986392974,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,0
0.4474559724330902,0.0485096424818038,0.2285213321447372,0.2151335626840591,0.3354918360710144,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,1
0.2201526314020156,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,0
0.3916361629962921,1.0,0.3150204420089721,0.203795239329338,0.298429399728775,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,1
0.2200523316860199,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,0
0.5279707312583923,0.000584453518968,0.1963763833045959,0.2155069857835769,0.3364899754524231,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform,no_nameless_2d,1
0.22255340218544,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,0
0.8533827662467957,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,1
0.223775178194046,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,0
0.7612193822860718,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,1
0.2307940423488617,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,0
0.8222731351852417,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,1
0.2213478833436966,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,0
0.7124800086021423,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,1
0.2321731746196746,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,0
0.8021954298019409,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform,no_nameless_2d,1
0.2248326241970062,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,0
0.6937520503997803,0.0023378140758723,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,1
0.2235281318426132,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,0
0.8219469785690308,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,1
0.2225715517997741,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,0
0.6652311682701111,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,1
0.2222131341695785,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,0
0.8089448809623718,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,1
0.2229622155427932,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,0
0.7297841310501099,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform,no_nameless_2d,1
0.2207676321268081,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,0
0.2417740374803543,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,1
0.2202905714511871,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,0
0.4843669831752777,0.002922267653048,0.1963763833045959,0.2155734896659851,0.3367206454277038,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,1
0.2202657610177993,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,0
0.2644759118556976,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,1
0.2202516347169876,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,0
0.2464523911476135,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,1
0.2207060009241104,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,0
0.4324098229408264,0.1753360629081726,0.3237872421741485,0.2126038819551468,0.3269951045513153,0.7036820650100708,0.0,0.5,0.5,gat,degree_transform_onehot,no_nameless_2d,1
0.220459833741188,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,0
0.2296661585569381,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,1
0.2211488783359527,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,0
0.2255989462137222,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,1
0.2202729731798172,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,0
0.3270877003669739,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,1
0.220317006111145,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,0
0.5946035981178284,0.0,0.1963763833045959,0.2155734896659851,0.3367206454277038,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,1
0.2217483073472976,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,0
0.4069920778274536,0.4172998070716858,0.5277615189552307,0.2134339809417724,0.330144315958023,0.7036820650100708,0.0,0.5,0.5,gcn,degree_transform_onehot,no_nameless_2d,1
0.2201398462057113,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,0
0.2245241999626159,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,1
0.2201454788446426,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,0
0.2255100607872009,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,1
0.2202498018741607,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,0
0.2224758267402649,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,1
0.2202990353107452,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,0
0.2229178249835968,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,1
0.2202114015817642,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,0
0.2207559496164322,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,degree_transform_onehot,no_nameless_2d,1
0.2206133902072906,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,0
0.7801377177238464,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,1
0.2216662764549255,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,0
0.769747257232666,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,1
0.2203887999057769,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,0
0.7015700936317444,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,1
0.2204408198595047,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,0
0.7052698135375977,0.0,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,1
0.2205298691987991,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,0
0.7347710132598877,0.000584453518968,0.1952074766159057,0.2154079377651214,0.3362584710121155,0.7036820650100708,0.0,0.5,0.5,tag,degree_transform_onehot,no_nameless_2d,1
0.2203943431377411,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,0
0.6063979864120483,0.0011689070379361,0.1963763833045959,0.2155734896659851,0.3367206454277038,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,1
0.2217931598424911,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,0
0.5582778453826904,0.0011689070379361,0.1963763833045959,0.2155734896659851,0.3367206454277038,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,1
0.2202553004026413,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,0
0.5761021971702576,0.000584453518968,0.196960836648941,0.2155599296092987,0.3366632759571075,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,1
0.2214555293321609,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,0
0.5146569013595581,0.0263004079461097,0.2045587301254272,0.216078445315361,0.3382250666618347,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,1
0.22163687646389,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,0
0.6094862818717957,0.0,0.1963763833045959,0.2155809849500656,0.3367226421833038,0.7036820650100708,0.0,0.5,0.5,transfconv,degree_transform_onehot,no_nameless_2d,1
8062.6982421875,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.0,0.0,0.5,0.5,scn,degree_transform_sc,no_nameless_2d,0
438826.4375,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.0,0.0,0.5,0.5,scn,degree_transform_sc,no_nameless_2d,1
1180.388427734375,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,scn,degree_transform_sc,no_nameless_2d,0
31013.78125,0.004675628151744604,0.19520747661590576,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,scn,degree_transform_sc,no_nameless_2d,1
16.239681243896484,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.0,0.0,0.4569211006164551,0.5,scn,degree_transform_sc,no_nameless_2d,0
487.6575622558594,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.0,0.0,0.4456309974193573,0.5,scn,degree_transform_sc,no_nameless_2d,1
141.09153747558594,0.051431912928819656,0.2086499184370041,0.2184952050447464,0.17659302055835724,0.5528930425643921,-0.10955742746591568,0.4680650234222412,0.4518122673034668,scn,degree_transform_sc,no_nameless_2d,0
58344.6640625,0.0,0.0035067209973931313,0.21669161319732666,0.09966082870960236,0.7036820650100708,-0.07322335243225098,0.5,0.4729911983013153,scn,degree_transform_sc,no_nameless_2d,1
23705.50390625,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.0,0.0,0.5,0.5,scn,degree_transform_sc,no_nameless_2d,0
1582463.0,0.0,0.19520747661590576,0.214285746216774,0.3333333134651184,0.0,0.0,0.5,0.5,scn,degree_transform_sc,no_nameless_2d,1
0.2217041552066803,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,0
0.22001025080680847,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,1
0.22204898297786713,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,0
0.2202347218990326,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,1
0.22205057740211487,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,0
0.22053055465221405,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,1
0.22081758081912994,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,0
0.22020351886749268,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,1
0.22222132980823517,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,0
0.22013895213603973,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gcn,random_node_features,no_nameless_2d,1
0.8206334710121155,0.4804207980632782,0.38983049988746643,0.22173196077346802,0.26250648498535156,0.48334306478500366,-0.012302171438932419,0.47290095686912537,0.49337923526763916,sccn,random_simplices_features,no_nameless_2d,0
23.774681091308594,0.024547047913074493,0.018118059262633324,0.21956977248191833,0.10346266627311707,0.23845703899860382,-0.020752200856804848,0.5083614587783813,0.48869121074676514,sccn,random_simplices_features,no_nameless_2d,1
0.8592848777770996,0.48509642481803894,0.33956751227378845,0.20135672390460968,0.172783762216568,0.5476329922676086,0.012806789949536324,0.504991888999939,0.5067205429077148,sccn,random_simplices_features,no_nameless_2d,0
18.248188018798828,0.06721215695142746,0.014026883989572525,0.20412172377109528,0.08025294542312622,0.38106369972229004,0.009133978746831417,0.4991585910320282,0.5049070715904236,sccn,random_simplices_features,no_nameless_2d,1
0.7737818956375122,0.4962010383605957,0.40444183349609375,0.23043908178806305,0.24316918849945068,0.5353594422340393,0.0299096517264843,0.5199364423751831,0.5160521268844604,sccn,random_simplices_features,no_nameless_2d,0
35.04232406616211,0.05143190920352936,0.0,0.22278785705566406,0.10731476545333862,0.14845119416713715,0.035294193774461746,0.51938396692276,0.5190695524215698,sccn,random_simplices_features,no_nameless_2d,1
0.9252724051475525,0.41963765025138855,0.40385738015174866,0.22752290964126587,0.22340677678585052,0.527177095413208,0.032661568373441696,0.5026271343231201,0.5175493359565735,sccn,random_simplices_features,no_nameless_2d,0
37.41905212402344,0.004675628151744604,0.022793687880039215,0.2270032912492752,0.11681253463029861,0.3226183354854584,0.015050604939460754,0.5061163306236267,0.508183479309082,sccn,random_simplices_features,no_nameless_2d,1
0.8179624676704407,0.504383385181427,0.40502628684043884,0.23149539530277252,0.23135899007320404,0.5371127724647522,0.033162280917167664,0.5104982852935791,0.5177112817764282,sccn,random_simplices_features,no_nameless_2d,0
26.78887939453125,0.012273523956537247,0.02805376797914505,0.22487692534923553,0.11334805190563202,0.17182932794094086,0.01703166961669922,0.5123609304428101,0.5092201828956604,sccn,random_simplices_features,no_nameless_2d,1
0.15808728337287903,1.0,0.7077732086181641,0.2998501658439636,0.6128897666931152,0.7036820650100708,0.016511935740709305,0.5021615028381348,0.501311182975769,sccn,degree_transform_sc,no_nameless_2d,0
2.093391180038452,0.3354763090610504,0.2577440142631531,0.2719341814517975,0.4542311131954193,0.031560491770505905,0.00833958014845848,0.503884494304657,0.5047661662101746,sccn,degree_transform_sc,no_nameless_2d,1
0.15431667864322662,1.0,0.6686148643493652,0.27883777022361755,0.5447971820831299,0.7130333185195923,0.11701478064060211,0.518528163433075,0.5147783756256104,sccn,degree_transform_sc,no_nameless_2d,0
14.210082054138184,0.0,0.0,0.25906679034233093,0.18536971509456635,0.2963179349899292,0.03645680472254753,0.5,0.5178778171539307,sccn,degree_transform_sc,no_nameless_2d,1
0.1416904181241989,0.9994155168533325,0.7247223854064941,0.3106057643890381,0.6481044888496399,0.7223845720291138,0.19289444386959076,0.5333578586578369,0.5321651697158813,sccn,degree_transform_sc,no_nameless_2d,0
43.18537139892578,0.0,0.0,0.2788775861263275,0.20964296162128448,0.016949152573943138,0.04941589757800102,0.5433012843132019,0.5236468315124512,sccn,degree_transform_sc,no_nameless_2d,1
0.15978409349918365,0.9994155168533325,0.6610169410705566,0.27570152282714844,0.5339367985725403,0.7071887850761414,0.04973507300019264,0.5059053301811218,0.5029438734054565,sccn,degree_transform_sc,no_nameless_2d,0
24.15153694152832,0.0,0.0,0.25718408823013306,0.19988101720809937,0.17241378128528595,0.017337659373879433,0.4954390525817871,0.509028434753418,sccn,degree_transform_sc,no_nameless_2d,1
0.15853038430213928,0.9994155168533325,0.6738749146461487,0.2817908227443695,0.5541557669639587,0.713617742061615,0.13947315514087677,0.5158652067184448,0.5142450332641602,sccn,degree_transform_sc,no_nameless_2d,0
41.35606002807617,0.023378141224384308,0.0,0.26237693428993225,0.209381565451622,0.0029222676530480385,0.03316337242722511,0.5413733124732971,0.5162739157676697,sccn,degree_transform_sc,no_nameless_2d,1
0.22403694689273834,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,0
0.22065453231334686,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,1
0.22300627827644348,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,0
0.22097833454608917,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,1
0.22351586818695068,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,0
0.22079287469387054,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,1
0.22257694602012634,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,0
0.2206023782491684,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,1
0.2234465628862381,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,0
0.22056104242801666,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,mlp,random_node_features,no_nameless_2d,1
512067.625,0.0,0.0,0.16076895594596863,0.0,0.0,0.0,0.5,0.5,sccnn,degree_transform_sc,no_nameless_2d,0
1479113600.0,0.0,0.19520747661590576,0.17729595303535461,0.05476164445281029,0.7036820650100708,-0.006396409589797258,0.5040740370750427,0.49602413177490234,sccnn,degree_transform_sc,no_nameless_2d,1
1203366.125,0.001168907037936151,0.18994739651679993,0.2683756351470947,0.19988374412059784,0.28404441475868225,0.0803975909948349,0.5326474905014038,0.5431596040725708,sccnn,degree_transform_sc,no_nameless_2d,0
11685877760.0,0.0,0.0,0.2512069344520569,0.1306675374507904,0.0,0.05452943220734596,0.5,0.5259100794792175,sccnn,degree_transform_sc,no_nameless_2d,1
670019.5,0.0005844535189680755,0.015195791609585285,0.1559736132621765,0.010906882584095001,0.3664523661136627,-0.09730292856693268,0.4659215807914734,0.4468674063682556,sccnn,degree_transform_sc,no_nameless_2d,0
7776360960.0,0.0,0.19520747661590576,0.17552506923675537,0.0632595419883728,0.7036820650100708,-0.05213858187198639,0.5,0.47387272119522095,sccnn,degree_transform_sc,no_nameless_2d,1
386681.75,0.0,0.019871419295668602,0.21904784440994263,0.017840873450040817,0.7036820650100708,0.0,0.5,0.5,sccnn,degree_transform_sc,no_nameless_2d,0
1376993792.0,0.0,0.19403856992721558,0.2177649736404419,0.05655336752533913,0.7036820650100708,0.0,0.5,0.5,sccnn,degree_transform_sc,no_nameless_2d,1
387201.9375,0.0,0.19520747661590576,0.21431779861450195,0.2936391830444336,0.004091174807399511,-0.14965985715389252,0.475943386554718,0.47590112686157227,sccnn,degree_transform_sc,no_nameless_2d,0
262683584.0,0.0,0.0017533604986965656,0.21411871910095215,0.16824887692928314,0.282291054725647,-0.05758940055966377,0.4890323877334595,0.4798796474933624,sccnn,degree_transform_sc,no_nameless_2d,1
0.22814612090587616,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,0
0.2513781785964966,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,1
0.2277151644229889,0.9994155168533325,0.5447106957435608,0.21451285481452942,0.33398473262786865,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,0
0.2530714273452759,1.0,0.5441262125968933,0.2144767791032791,0.33383190631866455,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,1
0.23012356460094452,1.0,0.5441262125968933,0.21481122076511383,0.33501020073890686,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,0
0.264285683631897,1.0,0.5441262125968933,0.21436335146427155,0.3335883319377899,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,1
0.22630120813846588,1.0,0.5429573059082031,0.2140398770570755,0.33266982436180115,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,0
0.24309760332107544,1.0,0.5441262125968933,0.2141047716140747,0.3328462541103363,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,1
0.22779907286167145,0.9994155168533325,0.5435417890548706,0.21406912803649902,0.3327074646949768,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,0
0.24829985201358795,1.0,0.5441262125968933,0.21421824395656586,0.33308976888656616,0.7036820650100708,0.0,0.5,0.5,gat,random_node_features,no_nameless_2d,1
14.520606994628906,0.09351256489753723,0.20455874502658844,0.2144901007413864,0.13566142320632935,0.45236703753471375,0.008615079335868359,0.5047646760940552,0.5048305988311768,scn,random_simplices_features,no_nameless_2d,0
173.41929626464844,0.018702512606978416,0.1911163032054901,0.21369889378547668,0.13615167140960693,0.2717708945274353,-0.006469679996371269,0.5082508325576782,0.4964783191680908,scn,random_simplices_features,no_nameless_2d,1
7.291806221008301,0.19462302327156067,0.2168322652578354,0.2061000019311905,0.1140105351805687,0.3758036196231842,-0.03109796531498432,0.47735095024108887,0.48346206545829773,scn,random_simplices_features,no_nameless_2d,0
52.055503845214844,0.05026300251483917,0.17942723631858826,0.21137289702892303,0.1150234118103981,0.21917006373405457,-0.01565507799386978,0.5195176005363464,0.49157655239105225,scn,random_simplices_features,no_nameless_2d,1
7.485681056976318,0.12156633287668228,0.19579192996025085,0.2104976773262024,0.10624543577432632,0.4582115709781647,0.05459782853722572,0.4975356459617615,0.5293645262718201,scn,random_simplices_features,no_nameless_2d,0
60.84165573120117,0.04266510531306267,0.1040327250957489,0.20980620384216309,0.08816519379615784,0.47516071796417236,0.0021256098989397287,0.48828962445259094,0.5011496543884277,scn,random_simplices_features,no_nameless_2d,1
9.104576110839844,0.13208650052547455,0.17416715621948242,0.20449338853359222,0.08483394235372543,0.4073641002178192,0.07998932152986526,0.520917534828186,0.5440219640731812,scn,random_simplices_features,no_nameless_2d,0
98.82965850830078,0.020455872640013695,0.12331969290971756,0.20917877554893494,0.08779201656579971,0.2168322503566742,0.03215884044766426,0.5115615725517273,0.5173484683036804,scn,random_simplices_features,no_nameless_2d,1
13.99579906463623,0.12098187953233719,0.15721799433231354,0.21598432958126068,0.08725472539663315,0.441262423992157,-0.01085669081658125,0.49478310346603394,0.4940643012523651,scn,random_simplices_features,no_nameless_2d,0
117.96173095703125,0.039742838591337204,0.07364114373922348,0.2158563882112503,0.07242115586996078,0.5604909062385559,-0.0019073548028245568,0.5100722312927246,0.49893712997436523,scn,random_simplices_features,no_nameless_2d,1
81.07672119140625,0.028638223186135292,0.2326125055551529,0.24689432978630066,0.14536769688129425,0.5447106957435608,-0.1374402493238449,0.45594993233680725,0.440046489238739,san,degree_transform_sc,no_nameless_2d,0
2302394.5,0.0,0.0,0.2367222011089325,0.09746431559324265,0.7036820650100708,-0.08821351826190948,0.5100829601287842,0.46708226203918457,san,degree_transform_sc,no_nameless_2d,1
260.9090576171875,0.033313851803541183,0.21215663850307465,0.24432283639907837,0.1494031846523285,0.32437172532081604,-0.056058965623378754,0.4806843400001526,0.4694230556488037,san,degree_transform_sc,no_nameless_2d,0
5480816.5,0.0,0.0,0.23431506752967834,0.09981784224510193,0.7036820650100708,-0.031286414712667465,0.5,0.48380735516548157,san,degree_transform_sc,no_nameless_2d,1
69.41570281982422,0.1531268209218979,0.23027469217777252,0.2548621892929077,0.1506025493144989,0.48509642481803894,-0.10453596711158752,0.46070441603660583,0.4463460445404053,san,degree_transform_sc,no_nameless_2d,0
1967690.875,0.0,0.0,0.24385252594947815,0.10371115803718567,0.7036820650100708,-0.0688672661781311,0.5,0.46951523423194885,san,degree_transform_sc,no_nameless_2d,1
20.666961669921875,0.10637054592370987,0.3436586856842041,0.2561890482902527,0.18230749666690826,0.41262421011924744,-0.09481199085712433,0.4387423098087311,0.44860461354255676,san,degree_transform_sc,no_nameless_2d,0
1928030.375,0.0,0.0,0.23924270272254944,0.11768309772014618,0.7036820650100708,-0.05718623846769333,0.5009350776672363,0.47216516733169556,san,degree_transform_sc,no_nameless_2d,1
467.7540283203125,0.0280537698417902,0.26709526777267456,0.27106571197509766,0.1688176989555359,0.38690823316574097,0.10264024138450623,0.5393556952476501,0.5557171702384949,san,degree_transform_sc,no_nameless_2d,0
14340082.0,0.0,0.0005844535189680755,0.2525775730609894,0.11311216652393341,0.0,0.04999628663063049,0.4990648627281189,0.5258817672729492,san,degree_transform_sc,no_nameless_2d,1
0.22649572789669037,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,0
0.6008346080780029,0.004091174807399511,0.20689654350280762,0.21623462438583374,0.33879414200782776,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,1
0.22486993670463562,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,0
0.6357600688934326,0.001168907037936151,0.1992986500263214,0.21561545133590698,0.3368894159793854,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,1
0.2319861352443695,0.9988310933113098,0.5447106957435608,0.2143174260854721,0.3334369361400604,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,0
0.6061657667160034,0.016949152573943138,0.19754528999328613,0.2156495749950409,0.337074339389801,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,1
0.22960622608661652,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,0
0.6048226952552795,0.0005844535189680755,0.2086499035358429,0.21618923544883728,0.33883899450302124,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,1
0.2293286770582199,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,0
0.5736024379730225,0.008766802959144115,0.21098771691322327,0.21634329855442047,0.3394697606563568,0.7036820650100708,0.0,0.5,0.5,tag,random_node_features,no_nameless_2d,1
18.324865341186523,0.08883693814277649,0.18702512979507446,0.22206130623817444,0.0972747653722763,0.37931033968925476,0.012199892662465572,0.497281014919281,0.5065727233886719,san,random_simplices_features,no_nameless_2d,0
12423.3095703125,0.005844535306096077,0.044418469071388245,0.21838262677192688,0.0749572217464447,0.7036820650100708,-0.003515345975756645,0.500869870185852,0.49828994274139404,san,random_simplices_features,no_nameless_2d,1
3.409958839416504,0.34015196561813354,0.18585622310638428,0.19602170586585999,0.07274544984102249,0.4377557039260864,-0.05894984304904938,0.4753834009170532,0.46766483783721924,san,random_simplices_features,no_nameless_2d,0
11915.5576171875,0.022793687880039215,0.19345411658287048,0.1998787224292755,0.09219837933778763,0.7001753449440002,-0.03380078822374344,0.5018205046653748,0.482913613319397,san,random_simplices_features,no_nameless_2d,1
1.5271574258804321,0.4149620234966278,0.3202805519104004,0.221600741147995,0.15398356318473816,0.4798363447189331,0.00037490451359190047,0.48316311836242676,0.5004395842552185,san,random_simplices_features,no_nameless_2d,0
1594.96533203125,0.005260081496089697,0.08649911731481552,0.2177913933992386,0.10988637804985046,0.44476911425590515,-0.030320294201374054,0.49112722277641296,0.4838460385799408,san,random_simplices_features,no_nameless_2d,1
1.4642868041992188,0.33196961879730225,0.4167153835296631,0.24090325832366943,0.1782900094985962,0.49094095826148987,0.03227543458342552,0.5213605165481567,0.5175994634628296,san,random_simplices_features,no_nameless_2d,0
2843.281005859375,0.011689070612192154,0.02805376797914505,0.2311970293521881,0.12152767181396484,0.22092342376708984,0.015574369579553604,0.4866124987602234,0.5084871053695679,san,random_simplices_features,no_nameless_2d,1
17.982816696166992,0.09935709834098816,0.15780244767665863,0.20387525856494904,0.08198781311511993,0.38749268651008606,0.05220188573002815,0.5268685817718506,0.5283568501472473,san,random_simplices_features,no_nameless_2d,0
12817.947265625,0.0035067209973931313,0.09877264499664307,0.20860208570957184,0.08036044239997864,0.0,0.030973808839917183,0.4927182197570801,0.5158402323722839,san,random_simplices_features,no_nameless_2d,1
0.2213009148836136,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,0
0.5400664806365967,0.01928696595132351,0.21332553029060364,0.21626059710979462,0.33935195207595825,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,1
0.22079086303710938,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,0
0.5684126019477844,0.03272939845919609,0.1992986500263214,0.2156776487827301,0.3370170593261719,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,1
0.2221720814704895,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,0
0.6299856305122375,0.0005844535189680755,0.19637638330459595,0.215439572930336,0.3364197313785553,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,1
0.22082313895225525,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,0
0.5572196841239929,0.029222676530480385,0.209234356880188,0.21619047224521637,0.3390125036239624,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,1
0.2219056636095047,1.0,0.5441262125968933,0.214285746216774,0.3333333134651184,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,0
0.5876233577728271,0.010520162992179394,0.2010520100593567,0.21586939692497253,0.33763182163238525,0.7036820650100708,0.0,0.5,0.5,transfconv,random_node_features,no_nameless_2d,1
6193.28369140625,0.006428989116102457,0.18001168966293335,0.2663649916648865,0.1334647238254547,0.34073641896247864,0.06482548266649246,0.5328278541564941,0.5352608561515808,sccnn,random_simplices_features,no_nameless_2d,0
17832788.0,0.0,0.0,0.24942927062511444,0.08782992511987686,0.004675628151744604,0.04296502470970154,0.49598148465156555,0.5216800570487976,sccnn,random_simplices_features,no_nameless_2d,1
4355.4794921875,0.006428989116102457,0.19053184986114502,0.2248220294713974,0.13892413675785065,0.368205726146698,0.00833441223949194,0.5089834332466125,0.5045866370201111,sccnn,random_simplices_features,no_nameless_2d,0
7914783.5,0.0,0.005260081496089697,0.2228620946407318,0.09406125545501709,0.46931618452072144,0.018239665776491165,0.5129055380821228,0.5098832249641418,sccnn,random_simplices_features,no_nameless_2d,1
2585.390380859375,0.009935709647834301,0.1677381694316864,0.23129692673683167,0.1280824840068817,0.2407948523759842,0.04445438086986542,0.5119149684906006,0.523488461971283,sccnn,random_simplices_features,no_nameless_2d,0
7206964.0,0.0005844535189680755,0.0017533604986965656,0.22502095997333527,0.08069933950901031,0.0035067209973931313,0.020123301073908806,0.4988584816455841,0.5091513991355896,sccnn,random_simplices_features,no_nameless_2d,1
2779.35009765625,0.014611338265240192,0.027469316497445107,0.18680816888809204,0.02068694308400154,0.4067796468734741,0.0805349051952362,0.5420609712600708,0.5434408783912659,sccnn,random_simplices_features,no_nameless_2d,0
12058062.0,0.0,0.19520747661590576,0.19540438055992126,0.059045180678367615,0.0,0.055538102984428406,0.4990648627281189,0.5290333032608032,sccnn,random_simplices_features,no_nameless_2d,1
3469.953857421875,0.008766802959144115,0.05435417965054512,0.22158285975456238,0.03638673946261406,0.45295149087905884,-0.019661666825413704,0.4988497495651245,0.4892122149467468,sccnn,random_simplices_features,no_nameless_2d,0
4651780.0,0.0005844535189680755,0.13325540721416473,0.2167714536190033,0.05634252727031708,0.7013442516326904,-0.0007949675782583654,0.5003297924995422,0.4997404217720032,sccnn,random_simplices_features,no_nameless_2d,1


==> results/results-name-barycentric.csv <==
test_loss,test_Accuracy,test_AUROC,test_BalancedAccuracy,type_model,transform,ds_type,barycentric_subdivision_idx
1.0944414138793943,0.5441262125968933,0.5,0.25,gat,degree_transform,no_nameless_2d,0
1.3079272508621216,0.5441262125968933,0.3939188122749328,0.25,gat,degree_transform,no_nameless_2d,1
1.093328595161438,0.5441262125968933,0.4972265958786011,0.25,gat,degree_transform,no_nameless_2d,0
1.2667055130004885,0.5441262125968933,0.4640280604362488,0.25,gat,degree_transform,no_nameless_2d,1
1.0940929651260376,0.5441262125968933,0.5,0.25,gat,degree_transform,no_nameless_2d,0
1.299267292022705,0.5441262125968933,0.3943737745285034,0.25,gat,degree_transform,no_nameless_2d,1
1.0934301614761353,0.5441262125968933,0.5000772476196289,0.25,gat,degree_transform,no_nameless_2d,0
1.2738112211227417,0.5441262125968933,0.3949401080608368,0.25,gat,degree_transform,no_nameless_2d,1
1.0941013097763062,0.5441262125968933,0.5009808540344238,0.25,gat,degree_transform,no_nameless_2d,0
1.2679898738861084,0.5441262125968933,0.3944703936576843,0.25,gat,degree_transform,no_nameless_2d,1
1.094031572341919,0.5441262125968933,0.5033034682273865,0.25,gcn,degree_transform,no_nameless_2d,0
1.2881345748901367,0.5441262125968933,0.3946343958377838,0.25,gcn,degree_transform,no_nameless_2d,1
1.093764305114746,0.5441262125968933,0.4997084438800812,0.25,gcn,degree_transform,no_nameless_2d,0
1.306885838508606,0.5441262125968933,0.4641003012657165,0.25,gcn,degree_transform,no_nameless_2d,1
1.093804121017456,0.5441262125968933,0.5003951787948608,0.25,gcn,degree_transform,no_nameless_2d,0
1.3025875091552734,0.5441262125968933,0.4641209840774536,0.25,gcn,degree_transform,no_nameless_2d,1
1.0944688320159912,0.5441262125968933,0.5,0.25,gcn,degree_transform,no_nameless_2d,0
1.273100972175598,0.5441262125968933,0.3947324156761169,0.25,gcn,degree_transform,no_nameless_2d,1
1.0935070514678955,0.5441262125968933,0.5,0.25,gcn,degree_transform,no_nameless_2d,0
1.328463435173035,0.5441262125968933,0.3946167230606079,0.25,gcn,degree_transform,no_nameless_2d,1
1.0938454866409302,0.5441262125968933,0.5006867051124573,0.25,mlp,degree_transform,no_nameless_2d,0
1.1894190311431885,0.5441262125968933,0.397445797920227,0.25,mlp,degree_transform,no_nameless_2d,1
1.093721866607666,0.5441262125968933,0.5,0.25,mlp,degree_transform,no_nameless_2d,0
1.1498562097549438,0.5441262125968933,0.3986350297927856,0.25,mlp,degree_transform,no_nameless_2d,1
1.0936825275421145,0.5441262125968933,0.5,0.25,mlp,degree_transform,no_nameless_2d,0
1.190611481666565,0.5441262125968933,0.4677843749523163,0.25,mlp,degree_transform,no_nameless_2d,1
1.0939918756484983,0.5441262125968933,0.5,0.25,mlp,degree_transform,no_nameless_2d,0
1.1418265104293823,0.5441262125968933,0.4707590043544769,0.25,mlp,degree_transform,no_nameless_2d,1
1.094001531600952,0.5441262125968933,0.5,0.25,mlp,degree_transform,no_nameless_2d,0
1.181222915649414,0.5441262125968933,0.3978109061717987,0.25,mlp,degree_transform,no_nameless_2d,1
1.0994385480880735,0.5441262125968933,0.5004145503044128,0.25,tag,degree_transform,no_nameless_2d,0
1.2889217138290403,0.5441262125968933,0.3938454985618591,0.25,tag,degree_transform,no_nameless_2d,1
1.1088647842407229,0.5441262125968933,0.5,0.25,tag,degree_transform,no_nameless_2d,0
1.2808812856674194,0.5441262125968933,0.3941788971424103,0.25,tag,degree_transform,no_nameless_2d,1
1.0943249464035034,0.5441262125968933,0.494839072227478,0.25,tag,degree_transform,no_nameless_2d,0
1.3069546222686768,0.5441262125968933,0.3923374712467193,0.25,tag,degree_transform,no_nameless_2d,1
1.102158784866333,0.5441262125968933,0.5007532835006714,0.25,tag,degree_transform,no_nameless_2d,0
1.3230613470077517,0.5441262125968933,0.4644531607627868,0.25,tag,degree_transform,no_nameless_2d,1
1.108474612236023,0.5441262125968933,0.4999594986438751,0.25,tag,degree_transform,no_nameless_2d,0
1.3234645128250122,0.3512565791606903,0.4641927182674408,0.2476109862327575,tag,degree_transform,no_nameless_2d,1
1.099113702774048,0.5441262125968933,0.5,0.25,transfconv,degree_transform,no_nameless_2d,0
1.2279164791107178,0.5441262125968933,0.4616733193397522,0.25,transfconv,degree_transform,no_nameless_2d,1
1.096073031425476,0.5441262125968933,0.5,0.25,transfconv,degree_transform,no_nameless_2d,0
1.28959321975708,0.5441262125968933,0.3918507993221283,0.25,transfconv,degree_transform,no_nameless_2d,1
1.1054779291152954,0.5441262125968933,0.4973503649234772,0.25,transfconv,degree_transform,no_nameless_2d,0
1.256688117980957,0.5441262125968933,0.4660285115242004,0.25,transfconv,degree_transform,no_nameless_2d,1
1.095058798789978,0.5441262125968933,0.5003329515457153,0.25,transfconv,degree_transform,no_nameless_2d,0
1.336115837097168,0.2781998813152313,0.4612056612968445,0.249381884932518,transfconv,degree_transform,no_nameless_2d,1
1.0969750881195068,0.5441262125968933,0.5,0.25,transfconv,degree_transform,no_nameless_2d,0
1.3107441663742063,0.3524254858493805,0.4563792645931244,0.2479166537523269,transfconv,degree_transform,no_nameless_2d,1
1.094538927078247,0.5441262125968933,0.5,0.25,gat,degree_transform_onehot,no_nameless_2d,0
1.1783273220062256,0.5441262125968933,0.5142207741737366,0.25,gat,degree_transform_onehot,no_nameless_2d,1
1.0948963165283203,0.5441262125968933,0.5,0.25,gat,degree_transform_onehot,no_nameless_2d,0
1.132273554801941,0.5441262125968933,0.5343921780586243,0.25,gat,degree_transform_onehot,no_nameless_2d,1
1.0941001176834106,0.5441262125968933,0.5,0.25,gat,degree_transform_onehot,no_nameless_2d,0
1.1603790521621704,0.5441262125968933,0.5564355850219727,0.25,gat,degree_transform_onehot,no_nameless_2d,1
1.0941507816314695,0.5441262125968933,0.5006868839263916,0.25,gat,degree_transform_onehot,no_nameless_2d,0
1.1280484199523926,0.5441262125968933,0.4957057535648346,0.25,gat,degree_transform_onehot,no_nameless_2d,1
1.094212293624878,0.5441262125968933,0.5,0.25,gat,degree_transform_onehot,no_nameless_2d,0
1.1347029209136963,0.5441262125968933,0.5449513792991638,0.25,gat,degree_transform_onehot,no_nameless_2d,1
1.094637751579285,0.5441262125968933,0.5,0.25,gcn,degree_transform_onehot,no_nameless_2d,0
1.1778221130371094,0.5441262125968933,0.4718681573867798,0.25,gcn,degree_transform_onehot,no_nameless_2d,1
1.0942786931991575,0.5441262125968933,0.5,0.25,gcn,degree_transform_onehot,no_nameless_2d,0
1.1309860944747925,0.5441262125968933,0.5418881177902222,0.25,gcn,degree_transform_onehot,no_nameless_2d,1
1.0948734283447266,0.5441262125968933,0.4985603094100952,0.25,gcn,degree_transform_onehot,no_nameless_2d,0
1.1250075101852417,0.5441262125968933,0.4742822051048279,0.25,gcn,degree_transform_onehot,no_nameless_2d,1
1.0944700241088867,0.5441262125968933,0.5024739503860474,0.25,gcn,degree_transform_onehot,no_nameless_2d,0
1.1178115606307983,0.5441262125968933,0.5369426012039185,0.25,gcn,degree_transform_onehot,no_nameless_2d,1
1.094649314880371,0.5441262125968933,0.5,0.25,gcn,degree_transform_onehot,no_nameless_2d,0
1.117005705833435,0.5441262125968933,0.5487060546875,0.25,gcn,degree_transform_onehot,no_nameless_2d,1
1.0938397645950315,0.5441262125968933,0.4906288087368011,0.25,mlp,degree_transform_onehot,no_nameless_2d,0
1.0946491956710815,0.5441262125968933,0.5236958861351013,0.25,mlp,degree_transform_onehot,no_nameless_2d,1
1.0938596725463867,0.5441262125968933,0.5,0.25,mlp,degree_transform_onehot,no_nameless_2d,0
1.0933475494384766,0.5441262125968933,0.5341117978096008,0.25,mlp,degree_transform_onehot,no_nameless_2d,1
1.0937535762786863,0.5441262125968933,0.5,0.25,mlp,degree_transform_onehot,no_nameless_2d,0
1.0949159860610962,0.5441262125968933,0.4723507463932037,0.25,mlp,degree_transform_onehot,no_nameless_2d,1
1.0936129093170166,0.5441262125968933,0.5,0.25,mlp,degree_transform_onehot,no_nameless_2d,0
1.093836545944214,0.5441262125968933,0.5392885208129883,0.25,mlp,degree_transform_onehot,no_nameless_2d,1
1.0935593843460083,0.5441262125968933,0.497272253036499,0.25,mlp,degree_transform_onehot,no_nameless_2d,0
1.0978891849517822,0.5441262125968933,0.4031224548816681,0.25,mlp,degree_transform_onehot,no_nameless_2d,1
1.097569465637207,0.5441262125968933,0.4985659122467041,0.25,tag,degree_transform_onehot,no_nameless_2d,0
1.3926875591278076,0.2659263610839844,0.503131628036499,0.3358193337917328,tag,degree_transform_onehot,no_nameless_2d,1
1.09383225440979,0.5441262125968933,0.5,0.25,tag,degree_transform_onehot,no_nameless_2d,0
1.3310999870300293,0.5295149087905884,0.5147305727005005,0.2433064579963684,tag,degree_transform_onehot,no_nameless_2d,1
1.0933502912521362,0.5441262125968933,0.5011020302772522,0.25,tag,degree_transform_onehot,no_nameless_2d,0
1.3951698541641235,0.1227352395653724,0.5372679829597473,0.2437958568334579,tag,degree_transform_onehot,no_nameless_2d,1
1.094670653343201,0.5441262125968933,0.4998538792133331,0.25,tag,degree_transform_onehot,no_nameless_2d,0
1.3327049016952517,0.3670368194580078,0.4695995151996612,0.2415662556886673,tag,degree_transform_onehot,no_nameless_2d,1
1.0935752391815186,0.5441262125968933,0.5,0.25,tag,degree_transform_onehot,no_nameless_2d,0
1.316683650016785,0.3804792463779449,0.4797965288162231,0.2538849413394928,tag,degree_transform_onehot,no_nameless_2d,1
1.093685746192932,0.5441262125968933,0.5,0.25,transfconv,degree_transform_onehot,no_nameless_2d,0
1.2529276609420776,0.5441262125968933,0.3885072469711303,0.25,transfconv,degree_transform_onehot,no_nameless_2d,1
1.0935509204864502,0.5441262125968933,0.5,0.25,transfconv,degree_transform_onehot,no_nameless_2d,0
1.236362099647522,0.5441262125968933,0.3928323090076446,0.25,transfconv,degree_transform_onehot,no_nameless_2d,1
1.094605803489685,0.5441262125968933,0.5,0.25,transfconv,degree_transform_onehot,no_nameless_2d,0
1.2265276908874512,0.5441262125968933,0.45191490650177,0.25,transfconv,degree_transform_onehot,no_nameless_2d,1
1.094007968902588,0.5441262125968933,0.5,0.25,transfconv,degree_transform_onehot,no_nameless_2d,0
1.2456589937210083,0.5441262125968933,0.4593002796173095,0.25,transfconv,degree_transform_onehot,no_nameless_2d,1
1.0938080549240112,0.5441262125968933,0.4990227222442627,0.25,transfconv,degree_transform_onehot,no_nameless_2d,0
1.2656018733978271,0.5441262125968933,0.4067893922328949,0.25,transfconv,degree_transform_onehot,no_nameless_2d,1
1.0948011875152588,0.5441262125968933,0.5020737051963806,0.25,gcn,random_node_features,no_nameless_2d,0
1.0939239263534546,0.5441262125968933,0.5245212316513062,0.25,gcn,random_node_features,no_nameless_2d,1
1.0959206819534302,0.5441262125968933,0.49708569049835205,0.25,gcn,random_node_features,no_nameless_2d,0
1.0939821004867554,0.5441262125968933,0.48805496096611023,0.25,gcn,random_node_features,no_nameless_2d,1
1.0958950519561768,0.5441262125968933,0.49018633365631104,0.25,gcn,random_node_features,no_nameless_2d,0
1.0947761535644531,0.5441262125968933,0.5069816708564758,0.25,gcn,random_node_features,no_nameless_2d,1
1.095009684562683,0.5441262125968933,0.48925018310546875,0.25,gcn,random_node_features,no_nameless_2d,0
1.0939630270004272,0.5441262125968933,0.5076305866241455,0.25,gcn,random_node_features,no_nameless_2d,1
1.0962719917297363,0.5441262125968933,0.49479418992996216,0.25,gcn,random_node_features,no_nameless_2d,0
1.0939147472381592,0.5441262125968933,0.49083977937698364,0.25,gcn,random_node_features,no_nameless_2d,1
1.9335845708847046,0.4500292241573334,0.5470860600471497,0.2733597159385681,scn,random_simplices_features,no_nameless_2d,0
7.265778541564941,0.5277615189552307,0.5120303630828857,0.24830684065818787,scn,random_simplices_features,no_nameless_2d,1
1.8807958364486694,0.41087085008621216,0.4406042993068695,0.23664504289627075,scn,random_simplices_features,no_nameless_2d,0
5.643024444580078,0.5441262125968933,0.4705723226070404,0.25,scn,random_simplices_features,no_nameless_2d,1
2.3700778484344482,0.40444183349609375,0.5035578012466431,0.2434385120868683,scn,random_simplices_features,no_nameless_2d,0
6.33020544052124,0.48451197147369385,0.5503582954406738,0.2503637671470642,scn,random_simplices_features,no_nameless_2d,1
2.202193021774292,0.38807713985443115,0.5119146108627319,0.2487073391675949,scn,random_simplices_features,no_nameless_2d,0
5.773276329040527,0.5417883992195129,0.48550689220428467,0.24914871156215668,scn,random_simplices_features,no_nameless_2d,1
2.2830276489257812,0.42723554372787476,0.455840140581131,0.2526456415653229,scn,random_simplices_features,no_nameless_2d,0
7.061817646026611,0.5441262125968933,0.444622278213501,0.25,scn,random_simplices_features,no_nameless_2d,1
1.197275161743164,0.5663354992866516,0.4258973002433777,0.3044761121273041,san,random_simplices_features,no_nameless_2d,0
26.815208435058594,0.5441262125968933,0.5009301900863647,0.25,san,random_simplices_features,no_nameless_2d,1
0.9895644783973694,0.6393921971321106,0.6335119605064392,0.433570921421051,san,random_simplices_features,no_nameless_2d,0
64.59420013427734,0.5441262125968933,0.5641608834266663,0.25,san,random_simplices_features,no_nameless_2d,1
0.8066362142562866,0.6493278741836548,0.6272379159927368,0.5305982232093811,san,random_simplices_features,no_nameless_2d,0
47.61833953857422,0.5441262125968933,0.5171096324920654,0.25,san,random_simplices_features,no_nameless_2d,1
1.018999457359314,0.6148450970649719,0.6187047958374023,0.41101711988449097,san,random_simplices_features,no_nameless_2d,0
70.29467010498047,0.5441262125968933,0.5791075229644775,0.25,san,random_simplices_features,no_nameless_2d,1
0.9557623863220215,0.5821157097816467,0.7275474667549133,0.45821282267570496,san,random_simplices_features,no_nameless_2d,0
94.08390045166016,0.5441262125968933,0.5027979612350464,0.25,san,random_simplices_features,no_nameless_2d,1
119.68254089355469,0.558737576007843,0.5552240610122681,0.28527918457984924,sccnn,random_simplices_features,no_nameless_2d,0
4453.0205078125,0.5441262125968933,0.5168490409851074,0.25,sccnn,random_simplices_features,no_nameless_2d,1
165.46676635742188,0.5388661623001099,0.5078449845314026,0.2513124942779541,sccnn,random_simplices_features,no_nameless_2d,0
2809.388671875,0.5441262125968933,0.5158006548881531,0.25,sccnn,random_simplices_features,no_nameless_2d,1
105.64021301269531,0.5558153390884399,0.5387853980064392,0.26701638102531433,sccnn,random_simplices_features,no_nameless_2d,0
3447.054443359375,0.5441262125968933,0.5066820979118347,0.25,sccnn,random_simplices_features,no_nameless_2d,1
161.63446044921875,0.545879602432251,0.5117221474647522,0.26726382970809937,sccnn,random_simplices_features,no_nameless_2d,0
2544.180908203125,0.5441262125968933,0.5032893419265747,0.25,sccnn,random_simplices_features,no_nameless_2d,1
64.72042846679688,0.5657510161399841,0.5646056532859802,0.2924712002277374,sccnn,random_simplices_features,no_nameless_2d,0
2701.111572265625,0.5394505858421326,0.5090080499649048,0.2490340620279312,sccnn,random_simplices_features,no_nameless_2d,1
0.9301280379295349,0.6008182168006897,0.6049156785011292,0.3267669677734375,sccn,random_simplices_features,no_nameless_2d,0
4.170219898223877,0.5441262125968933,0.5,0.25,sccn,random_simplices_features,no_nameless_2d,1
1.005869746208191,0.5675044059753418,0.6965081095695496,0.36255863308906555,sccn,random_simplices_features,no_nameless_2d,0
6.666992664337158,0.5441262125968933,0.5820093154907227,0.25,sccn,random_simplices_features,no_nameless_2d,1
0.9631481170654297,0.5751022696495056,0.7235109806060791,0.39906924962997437,sccn,random_simplices_features,no_nameless_2d,0
5.666204929351807,0.5441262125968933,0.49918439984321594,0.25,sccn,random_simplices_features,no_nameless_2d,1
1.0013765096664429,0.6060783267021179,0.6521808505058289,0.44253820180892944,sccn,random_simplices_features,no_nameless_2d,0
6.791821479797363,0.5441262125968933,0.5081623196601868,0.25,sccn,random_simplices_features,no_nameless_2d,1
1.050330400466919,0.535943865776062,0.6655787825584412,0.3409201502799988,sccn,random_simplices_features,no_nameless_2d,0
7.020931720733643,0.5441262125968933,0.5809317231178284,0.25,sccn,random_simplices_features,no_nameless_2d,1
1.0951712131500244,0.5441262125968933,0.4962044358253479,0.25,transfconv,random_node_features,no_nameless_2d,0
1.205941081047058,0.5441262125968933,0.39201709628105164,0.25,transfconv,random_node_features,no_nameless_2d,1
1.0957204103469849,0.5441262125968933,0.5106992125511169,0.25,transfconv,random_node_features,no_nameless_2d,0
1.2098463773727417,0.5441262125968933,0.4236171245574951,0.25,transfconv,random_node_features,no_nameless_2d,1
1.0954501628875732,0.5441262125968933,0.5066978931427002,0.25,transfconv,random_node_features,no_nameless_2d,0
1.2431788444519043,0.5441262125968933,0.4207475781440735,0.25,transfconv,random_node_features,no_nameless_2d,1
1.0970258712768555,0.5441262125968933,0.4869001507759094,0.25,transfconv,random_node_features,no_nameless_2d,0
1.2312281131744385,0.5441262125968933,0.4095016419887543,0.25,transfconv,random_node_features,no_nameless_2d,1
1.0949383974075317,0.5441262125968933,0.4936433434486389,0.25,transfconv,random_node_features,no_nameless_2d,0
1.2521559000015259,0.5441262125968933,0.4017722010612488,0.25,transfconv,random_node_features,no_nameless_2d,1
1.0955438613891602,0.5441262125968933,0.5124764442443848,0.25,tag,random_node_features,no_nameless_2d,0
1.211678147315979,0.5441262125968933,0.43582966923713684,0.25,tag,random_node_features,no_nameless_2d,1
1.097041368484497,0.5441262125968933,0.5179425477981567,0.25,tag,random_node_features,no_nameless_2d,0
1.22518789768219,0.5441262125968933,0.4248485267162323,0.25,tag,random_node_features,no_nameless_2d,1
1.106264352798462,0.5441262125968933,0.4916151762008667,0.25,tag,random_node_features,no_nameless_2d,0
1.2206695079803467,0.5441262125968933,0.4270038306713104,0.25,tag,random_node_features,no_nameless_2d,1
1.0986441373825073,0.5441262125968933,0.5109132528305054,0.25,tag,random_node_features,no_nameless_2d,0
1.2122139930725098,0.5441262125968933,0.45108380913734436,0.25,tag,random_node_features,no_nameless_2d,1
1.0984067916870117,0.5441262125968933,0.49499428272247314,0.25,tag,random_node_features,no_nameless_2d,0
1.2254496812820435,0.5441262125968933,0.41896042227745056,0.25,tag,random_node_features,no_nameless_2d,1
1095.202392578125,0.5505552291870117,0.5178039073944092,0.28264033794403076,sccnn,degree_transform_sc,no_nameless_2d,0
169631.65625,0.5441262125968933,0.5189546942710876,0.25,sccnn,degree_transform_sc,no_nameless_2d,1
3471.8203125,0.3021624684333801,0.6879382729530334,0.365464448928833,sccnn,degree_transform_sc,no_nameless_2d,0
91661.5,0.5441262125968933,0.5,0.25,sccnn,degree_transform_sc,no_nameless_2d,1
1198.6334228515625,0.609000563621521,0.7523819804191589,0.34816133975982666,sccnn,degree_transform_sc,no_nameless_2d,0
138929.890625,0.5441262125968933,0.5,0.25,sccnn,degree_transform_sc,no_nameless_2d,1
2673.576904296875,0.5447106957435608,0.501335859298706,0.2526717782020569,sccnn,degree_transform_sc,no_nameless_2d,0
166775.578125,0.5441262125968933,0.5,0.25,sccnn,degree_transform_sc,no_nameless_2d,1
5062.93408203125,0.5441262125968933,0.5989086031913757,0.25,sccnn,degree_transform_sc,no_nameless_2d,0
202063.1875,0.5441262125968933,0.5307570099830627,0.25,sccnn,degree_transform_sc,no_nameless_2d,1
1.103907585144043,0.5441262125968933,0.4914601147174835,0.25,gat,random_node_features,no_nameless_2d,0
1.1172055006027222,0.5441262125968933,0.4896237254142761,0.25,gat,random_node_features,no_nameless_2d,1
1.0978775024414062,0.5441262125968933,0.5254356265068054,0.25,gat,random_node_features,no_nameless_2d,0
1.108496904373169,0.5441262125968933,0.498588502407074,0.25,gat,random_node_features,no_nameless_2d,1
1.0955226421356201,0.5441262125968933,0.5166085958480835,0.25,gat,random_node_features,no_nameless_2d,0
1.1052911281585693,0.5441262125968933,0.4971480667591095,0.25,gat,random_node_features,no_nameless_2d,1
1.098030924797058,0.5441262125968933,0.485512375831604,0.25,gat,random_node_features,no_nameless_2d,0
1.1143577098846436,0.5441262125968933,0.5092573761940002,0.25,gat,random_node_features,no_nameless_2d,1
1.1016430854797363,0.5441262125968933,0.48258158564567566,0.25,gat,random_node_features,no_nameless_2d,0
1.1099861860275269,0.5441262125968933,0.4989550709724426,0.25,gat,random_node_features,no_nameless_2d,1
1.0956412553787231,0.5441262125968933,0.4840899407863617,0.25,mlp,random_node_features,no_nameless_2d,0
1.094441533088684,0.5441262125968933,0.4895884692668915,0.25,mlp,random_node_features,no_nameless_2d,1
1.0934607982635498,0.5441262125968933,0.5162912011146545,0.25,mlp,random_node_features,no_nameless_2d,0
1.094051480293274,0.5441262125968933,0.49678683280944824,0.25,mlp,random_node_features,no_nameless_2d,1
1.094765543937683,0.5441262125968933,0.5006925463676453,0.25,mlp,random_node_features,no_nameless_2d,0
1.0935877561569214,0.5441262125968933,0.5101659893989563,0.25,mlp,random_node_features,no_nameless_2d,1
1.0957499742507935,0.5441262125968933,0.4926353991031647,0.25,mlp,random_node_features,no_nameless_2d,0
1.0944212675094604,0.5441262125968933,0.4833644926548004,0.25,mlp,random_node_features,no_nameless_2d,1
1.095038890838623,0.5441262125968933,0.5046863555908203,0.25,mlp,random_node_features,no_nameless_2d,0
1.0943514108657837,0.5441262125968933,0.5189579725265503,0.25,mlp,random_node_features,no_nameless_2d,1
0.5918444991111755,0.7258912920951843,0.8310022354125977,0.6815151572227478,sccn,degree_transform_sc,no_nameless_2d,0
3.942700147628784,0.5464640259742737,0.7154744863510132,0.25,sccn,degree_transform_sc,no_nameless_2d,1
0.5597416758537292,0.7270601987838745,0.8302062749862671,0.6293056607246399,sccn,degree_transform_sc,no_nameless_2d,0
3.168548583984375,0.5441262125968933,0.6250007748603821,0.25,sccn,degree_transform_sc,no_nameless_2d,1
0.5579875707626343,0.7293980121612549,0.8299089670181274,0.6961857080459595,sccn,degree_transform_sc,no_nameless_2d,0
2.882464647293091,0.5447106957435608,0.690039336681366,0.2510390281677246,sccn,degree_transform_sc,no_nameless_2d,1
0.5418782234191895,0.7270601987838745,0.8289806842803955,0.6561887860298157,sccn,degree_transform_sc,no_nameless_2d,0
3.9518535137176514,0.5441262125968933,0.7068309187889099,0.25,sccn,degree_transform_sc,no_nameless_2d,1
0.5495854616165161,0.7334892153739929,0.8292271494865417,0.7213302254676819,sccn,degree_transform_sc,no_nameless_2d,0
4.040539741516113,0.5441262125968933,0.625802755355835,0.25,sccn,degree_transform_sc,no_nameless_2d,1
142.0152587890625,0.1595558226108551,0.501335859298706,0.25,scn,degree_transform_sc,no_nameless_2d,0
1110.782958984375,0.1595558077096939,0.5,0.25,scn,degree_transform_sc,no_nameless_2d,1
8.820253372192383,0.26066628098487854,0.6091025471687317,0.25,scn,degree_transform_sc,no_nameless_2d,0
52.9515266418457,0.26066628098487854,0.44516798853874207,0.25,scn,degree_transform_sc,no_nameless_2d,1
9.588120460510254,0.5441262125968933,0.4054311513900757,0.25,scn,degree_transform_sc,no_nameless_2d,0
53.17062759399414,0.5441262125968933,0.5,0.25,scn,degree_transform_sc,no_nameless_2d,1
127.02911376953125,0.26066628098487854,0.5,0.25,scn,degree_transform_sc,no_nameless_2d,0
849.5805053710938,0.26066628098487854,0.5,0.25,scn,degree_transform_sc,no_nameless_2d,1
1.3002921342849731,0.26651081442832947,0.7061458826065063,0.34946495294570923,scn,degree_transform_sc,no_nameless_2d,0
15.812353134155273,0.5441262125968933,0.6248308420181274,0.25,scn,degree_transform_sc,no_nameless_2d,1
3.9408035278320312,0.517241358757019,0.5,0.25,san,degree_transform_sc,no_nameless_2d,0
972.5011596679688,0.6054938435554504,0.45486900210380554,0.3631870150566101,san,degree_transform_sc,no_nameless_2d,1
11.202983856201172,0.5441262125968933,0.47369518876075745,0.25,san,degree_transform_sc,no_nameless_2d,0
461.372802734375,0.5441262125968933,0.49740302562713623,0.25,san,degree_transform_sc,no_nameless_2d,1
6.147431373596191,0.5780245661735535,0.6800627112388611,0.29291629791259766,san,degree_transform_sc,no_nameless_2d,0
3270.126220703125,0.5441262125968933,0.5,0.25,san,degree_transform_sc,no_nameless_2d,1
3.4618232250213623,0.5447106957435608,0.39103174209594727,0.25,san,degree_transform_sc,no_nameless_2d,0
1739.521484375,0.5441262125968933,0.5,0.25,san,degree_transform_sc,no_nameless_2d,1
8.802308082580566,0.49327877163887024,0.48924100399017334,0.23765484988689423,san,degree_transform_sc,no_nameless_2d,0
3068.62841796875,0.1595558077096939,0.49870699644088745,0.25,san,degree_transform_sc,no_nameless_2d,1


==> results/results-orientability-2d-nonameless.csv <==
test_loss,test_Binary_AUROC,test_BalancedAccuracy,test_Accuracy,test_MCC,type_model,transform,ds_type,barycentric_subdivision_idx
0.6077182292938232,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,0
0.6224401593208313,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,1
0.6077185273170471,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,0
0.6196761727333069,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,1
0.6076800227165222,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,0
0.6238051056861877,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,1
0.6077541708946228,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,0
0.6350377798080444,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,1
0.607812762260437,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,0
0.613926351070404,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform_onehot,no_nameless_2d,1
0.6077320575714111,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,0
0.6281214356422424,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,1
0.607690691947937,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,0
0.6407829523086548,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,1
0.6078321933746338,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,0
0.612841010093689,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,1
0.6077530384063721,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,0
0.6411285400390625,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,1
0.6077311038970947,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,0
0.6332393884658813,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform_onehot,no_nameless_2d,1
0.6078523397445679,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,0
0.6076750159263611,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,1
0.6077914237976074,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,0
0.6079168915748596,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,1
0.6078665852546692,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,0
0.6076415181159973,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,1
0.6077823638916016,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,0
0.607664167881012,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,1
0.6078594326972961,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,0
0.6075981259346008,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform_onehot,no_nameless_2d,1
0.6119095683097839,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,0
0.7011489272117615,0.5039196610450745,0.5039196610450745,0.4675628244876861,0.0231661032885313,tag,degree_transform_onehot,no_nameless_2d,1
0.6123084425926208,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,0
0.6653753519058228,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,1
0.6124512553215027,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,0
0.6841558814048767,0.514263927936554,0.514263927936554,0.6978374719619751,0.032625239342451,tag,degree_transform_onehot,no_nameless_2d,1
0.6124139428138733,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,0
0.6830576658248901,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,1
0.6140719652175903,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform_onehot,no_nameless_2d,0
0.6737956404685974,0.5005651116371155,0.5005651116371155,0.7013442516326904,-0.0045326091349124,tag,degree_transform_onehot,no_nameless_2d,1
0.6098172068595886,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0
0.641605019569397,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,1
0.6113789081573486,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0
0.6418474912643433,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,1
0.6097967624664307,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0
0.6674870252609253,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,1
0.6078354120254517,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0
0.6359730362892151,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,1
0.6084311604499817,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,0
0.6552607417106628,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform_onehot,no_nameless_2d,1
0.608556866645813,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,0
0.6786813139915466,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,1
0.6079874038696289,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,0
0.6811906099319458,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,1
0.6078906655311584,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,0
0.6597166657447815,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,1
0.6079047322273254,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,0
0.6623908281326294,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,1
0.6077227592468262,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,0
0.6625227332115173,0.5,0.5,0.7036820650100708,0.0,gat,degree_transform,no_nameless_2d,1
0.607681155204773,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,0
0.668764591217041,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,1
0.6105843782424927,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,0
0.6604347825050354,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,1
0.6078441739082336,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,0
0.6662626266479492,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,1
0.6083865761756897,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,0
0.6602429747581482,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,1
0.6085151433944702,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,0
0.6787351965904236,0.5,0.5,0.7036820650100708,0.0,gcn,degree_transform,no_nameless_2d,1
0.607693612575531,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,0
0.6316292881965637,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,1
0.6076771020889282,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,0
0.6308580636978149,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,1
0.6076854467391968,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,0
0.6248700618743896,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,1
0.6076804995536804,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,0
0.628108024597168,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,1
0.6076672077178955,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,0
0.6385673880577087,0.5,0.5,0.7036820650100708,0.0,mlp,degree_transform,no_nameless_2d,1
0.6094144582748413,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,0
0.6733384728431702,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,1
0.6147913336753845,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,0
0.6981353163719177,0.4922734797000885,0.4922734797000885,0.3793103396892547,0.0162322632968425,tag,degree_transform,no_nameless_2d,1
0.6121302247047424,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,0
0.6759361624717712,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,1
0.6100667119026184,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,0
0.680144727230072,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,1
0.6111847758293152,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,0
0.6577787399291992,0.5,0.5,0.7036820650100708,0.0,tag,degree_transform,no_nameless_2d,1
0.6108536720275879,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,0
0.6652717590332031,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,1
0.6136154532432556,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,0
0.668640673160553,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,1
0.6137354373931885,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,0
0.6920355558395386,0.4927352964878082,0.4927352964878082,0.4915254116058349,0.0164014063775539,transfconv,degree_transform,no_nameless_2d,1
0.6083695292472839,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,0
0.6661913394927979,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,1
0.6129134893417358,0.5,0.5,0.7036820650100708,0.0,transfconv,degree_transform,no_nameless_2d,0
0.697760820388794,0.4851114451885223,0.4851113557815552,0.3886615931987762,0.0128039298579096,transfconv,degree_transform,no_nameless_2d,1
0.5800103545188904,0.5254775285720825,0.5254775285720825,0.7188778519630432,0.16795018315315247,sccn,degree_transform_sc,no_nameless_2d,0
1.8151527643203735,0.5,0.5,0.7036820650100708,0.1543378084897995,sccn,degree_transform_sc,no_nameless_2d,1
0.5905601382255554,0.5372105836868286,0.5372105836868286,0.7258912920951843,0.22349247336387634,sccn,degree_transform_sc,no_nameless_2d,0
1.9052786827087402,0.5,0.5,0.7036820650100708,0.1870419681072235,sccn,degree_transform_sc,no_nameless_2d,1
0.589227020740509,0.532406210899353,0.532406210899353,0.7229689955711365,0.20450836420059204,sccn,degree_transform_sc,no_nameless_2d,0
2.8019630908966064,0.5,0.5,0.7036820650100708,0.174125075340271,sccn,degree_transform_sc,no_nameless_2d,1
0.5859933495521545,0.5400325655937195,0.5400325655937195,0.727644681930542,0.2354247272014618,sccn,degree_transform_sc,no_nameless_2d,0
3.8650667667388916,0.5,0.5,0.7036820650100708,0.19440412521362305,sccn,degree_transform_sc,no_nameless_2d,1
0.5962572693824768,0.5426449775695801,0.5426449775695801,0.7293980121612549,0.24891012907028198,sccn,degree_transform_sc,no_nameless_2d,0
2.8438355922698975,0.5,0.5,0.7036820650100708,0.2015145868062973,sccn,degree_transform_sc,no_nameless_2d,1
0.6094865202903748,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,0
0.6481093764305115,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,1
0.610990047454834,0.49960625171661377,0.49960625171661377,0.7030975818634033,-0.016486037522554398,tag,random_node_features,no_nameless_2d,0
0.6343461871147156,0.5,0.5,0.7036820650100708,-0.01298287883400917,tag,random_node_features,no_nameless_2d,1
0.6133000254631042,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,0
0.6369938254356384,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,1
0.6154782176017761,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,0
0.6477545499801636,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,1
0.6161768436431885,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,0
0.6379550099372864,0.5,0.5,0.7036820650100708,0.0,tag,random_node_features,no_nameless_2d,1
0.6096644997596741,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,0
0.6084402203559875,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,1
0.607081413269043,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,0
0.6082198023796082,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,1
0.6094136238098145,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,0
0.6077486872673035,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,1
0.6083491444587708,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,0
0.607589602470398,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,1
0.6093602180480957,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,0
0.6076976656913757,0.5,0.5,0.7036820650100708,0.0,gcn,random_node_features,no_nameless_2d,1
0.992398738861084,0.4901280403137207,0.4901280403137207,0.6049094200134277,-0.05855469033122063,scn,random_simplices_features,no_nameless_2d,0
3.375706672668457,0.4998554289340973,0.4998554289340973,0.6937463283538818,-0.023232009261846542,scn,random_simplices_features,no_nameless_2d,1
1.3555554151535034,0.4908502995967865,0.4908502995967865,0.5797778964042664,0.025554146617650986,scn,random_simplices_features,no_nameless_2d,0
2.9548091888427734,0.509804368019104,0.509804368019104,0.600233793258667,-0.013346405699849129,scn,random_simplices_features,no_nameless_2d,1
0.99463951587677,0.48710930347442627,0.48710930347442627,0.6171829104423523,-0.022729022428393364,scn,random_simplices_features,no_nameless_2d,0
3.3861498832702637,0.5023378729820251,0.5023378729820251,0.7001753449440002,-0.022948790341615677,scn,random_simplices_features,no_nameless_2d,1
1.0393118858337402,0.5237388014793396,0.5237387418746948,0.6224430203437805,0.027661899104714394,scn,random_simplices_features,no_nameless_2d,0
3.6710002422332764,0.5028687119483948,0.5028687119483948,0.6914085149765015,0.032353099435567856,scn,random_simplices_features,no_nameless_2d,1
0.8557484745979309,0.49102652072906494,0.49102655053138733,0.6136761903762817,0.013356038369238377,scn,random_simplices_features,no_nameless_2d,0
2.557065010070801,0.49908220767974854,0.49908220767974854,0.6972530484199524,-0.01619780994951725,scn,random_simplices_features,no_nameless_2d,1
181.97067260742188,0.5,0.5,0.2963179349899292,0.0,scn,degree_transform_sc,no_nameless_2d,0
1466.313232421875,0.5,0.5,0.2963179349899292,0.0,scn,degree_transform_sc,no_nameless_2d,1
1.8290202617645264,0.5,0.5,0.7036820650100708,0.0,scn,degree_transform_sc,no_nameless_2d,0
10.647745132446289,0.5,0.5,0.7036820650100708,0.0,scn,degree_transform_sc,no_nameless_2d,1
2.4325098991394043,0.5,0.5,0.7036820650100708,0.0,scn,degree_transform_sc,no_nameless_2d,0
14.5929594039917,0.5,0.5,0.7036820650100708,0.0,scn,degree_transform_sc,no_nameless_2d,1
155.78854370117188,0.5,0.5,0.2963179349899292,0.0,scn,degree_transform_sc,no_nameless_2d,0
970.5401611328125,0.5,0.5,0.2963179349899292,0.0,scn,degree_transform_sc,no_nameless_2d,1
0.6172345280647278,0.5425480604171753,0.5425480604171753,0.7288135886192322,0.23387229442596436,scn,degree_transform_sc,no_nameless_2d,0
3.757233142852783,0.5,0.5,0.7036820650100708,0.19735103845596313,scn,degree_transform_sc,no_nameless_2d,1
0.610245406627655,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,0
0.6107079982757568,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,1
0.6113385558128357,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,0
0.6153217554092407,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,1
0.6139530539512634,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,0
0.6140766739845276,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,1
0.6101442575454712,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,0
0.6130333542823792,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,1
0.6092754602432251,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,0
0.6124469041824341,0.5,0.5,0.7036820650100708,0.0,gat,random_node_features,no_nameless_2d,1
0.6091421842575073,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,0
0.607506275177002,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,1
0.6082058548927307,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,0
0.6075245141983032,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,1
0.6075053215026855,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,0
0.6076828837394714,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,1
0.6088610291481018,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,0
0.6081928014755249,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,1
0.6080498695373535,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,0
0.607637345790863,0.5,0.5,0.7036820650100708,0.0,mlp,random_node_features,no_nameless_2d,1
0.6078160405158997,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,0
0.6549524664878845,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,1
0.6110183596611023,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,0
0.6488621830940247,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,1
0.6096033453941345,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,0
0.652093231678009,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,1
0.6099600791931152,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,0
0.6441501379013062,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,1
0.611699640750885,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,0
0.6525006890296936,0.5,0.5,0.7036820650100708,0.0,transfconv,random_node_features,no_nameless_2d,1
0.6586453318595886,0.5035580396652222,0.5035580396652222,0.6557568907737732,-0.004780758172273636,sccn,random_simplices_features,no_nameless_2d,0
1.1056795120239258,0.5119717121124268,0.5119717121124268,0.6814727783203125,0.017550598829984665,sccn,random_simplices_features,no_nameless_2d,1
0.6479546427726746,0.5100736021995544,0.5100736021995544,0.6586791276931763,0.048815563321113586,sccn,random_simplices_features,no_nameless_2d,0
1.4532192945480347,0.49986809492111206,0.49986809492111206,0.7025131583213806,0.020895084366202354,sccn,random_simplices_features,no_nameless_2d,1
0.6756823658943176,0.5048574209213257,0.5048574209213257,0.6464056372642517,0.027053093537688255,sccn,random_simplices_features,no_nameless_2d,0
1.9781211614608765,0.5004823207855225,0.5004823207855225,0.7036820650100708,0.01005496270954609,sccn,random_simplices_features,no_nameless_2d,1
0.6529939770698547,0.5006146430969238,0.5006146430969238,0.676212728023529,-0.03674992546439171,sccn,random_simplices_features,no_nameless_2d,0
1.825535774230957,0.5,0.5,0.7036820650100708,-0.0026434792671352625,sccn,random_simplices_features,no_nameless_2d,1
0.6680213809013367,0.5005825161933899,0.5005825161933899,0.6224430203437805,0.005337884183973074,sccn,random_simplices_features,no_nameless_2d,0
0.8636418581008911,0.51731276512146,0.51731276512146,0.6557568311691284,0.018036555498838425,sccn,random_simplices_features,no_nameless_2d,1
55.06699752807617,0.5020495653152466,0.5020495653152466,0.6534190773963928,0.013546384871006012,sccnn,random_simplices_features,no_nameless_2d,0
821.6408081054688,0.5004655122756958,0.5004655122756958,0.7036820650100708,0.005348071455955505,sccnn,random_simplices_features,no_nameless_2d,1
27.24970245361328,0.5091449022293091,0.5091449022293091,0.5885447263717651,0.01139347068965435,sccnn,random_simplices_features,no_nameless_2d,0
1307.5833740234375,0.4914449453353882,0.4914449453353882,0.295149028301239,0.015679124742746353,sccnn,random_simplices_features,no_nameless_2d,1
54.226863861083984,0.4775944650173187,0.4775944650173187,0.4330800771713257,-0.020212866365909576,sccnn,random_simplices_features,no_nameless_2d,0
647.8308715820312,0.5134460926055908,0.5134460926055908,0.45353594422340393,-0.01707293651998043,sccnn,random_simplices_features,no_nameless_2d,1
223.6368408203125,0.5008906126022339,0.5008906126022339,0.7042664885520935,0.027201935648918152,sccnn,random_simplices_features,no_nameless_2d,0
2055.06689453125,0.5,0.5,0.7036820650100708,0.03011559508740902,sccnn,random_simplices_features,no_nameless_2d,1
56.42017364501953,0.5121726989746094,0.5121726989746094,0.6031560301780701,0.0007022984209470451,sccnn,random_simplices_features,no_nameless_2d,0
314.58880615234375,0.47804754972457886,0.47804754972457886,0.5704266428947449,0.0002280317567056045,sccnn,random_simplices_features,no_nameless_2d,1
8.017471313476562,0.45921143889427185,0.4592113792896271,0.5213325619697571,-0.03300311043858528,san,degree_transform_sc,no_nameless_2d,0
698.3221435546875,0.5008905529975891,0.5008905529975891,0.7042664885520935,-0.05789518728852272,san,degree_transform_sc,no_nameless_2d,1
1.171433448791504,0.513776957988739,0.513776957988739,0.6639392375946045,0.08653340488672256,san,degree_transform_sc,no_nameless_2d,0
80.60840606689453,0.5,0.5,0.7036820650100708,0.02960115671157837,san,degree_transform_sc,no_nameless_2d,1
2.582365036010742,0.5075677037239075,0.5075677037239075,0.6656925678253174,0.06570791453123093,san,degree_transform_sc,no_nameless_2d,0
80.89725494384766,0.5,0.5,0.7036820650100708,0.020117484033107758,san,degree_transform_sc,no_nameless_2d,1
4.26352596282959,0.4948822557926178,0.4948822557926178,0.4950321316719055,-0.03774150460958481,san,degree_transform_sc,no_nameless_2d,0
548.8432006835938,0.4991093873977661,0.4991093873977661,0.2957334816455841,-0.004572698846459389,san,degree_transform_sc,no_nameless_2d,1
3.6677770614624023,0.5234653353691101,0.5234653353691101,0.6142606735229492,0.059811219573020935,san,degree_transform_sc,no_nameless_2d,0
986.12353515625,0.49075284600257874,0.49075284600257874,0.29105785489082336,0.03793347254395485,san,degree_transform_sc,no_nameless_2d,1
2628.148193359375,0.48075324296951294,0.48075324296951294,0.28462886810302734,-0.16183316707611084,sccnn,degree_transform_sc,no_nameless_2d,0
61280.8671875,0.5,0.5,0.2963179349899292,-0.13519851863384247,sccnn,degree_transform_sc,no_nameless_2d,1
4422.1845703125,0.5,0.5,0.2963179349899292,0.0,sccnn,degree_transform_sc,no_nameless_2d,0
100039.4375,0.5,0.5,0.2963179349899292,0.0,sccnn,degree_transform_sc,no_nameless_2d,1
791.752197265625,0.5,0.5,0.7036820650100708,0.0,sccnn,degree_transform_sc,no_nameless_2d,0
92560.7265625,0.4961729943752289,0.4961729943752289,0.29398012161254883,0.015023615211248398,sccnn,degree_transform_sc,no_nameless_2d,1
3768.095947265625,0.5,0.5,0.7036820650100708,0.0,sccnn,degree_transform_sc,no_nameless_2d,0
43415.82421875,0.5,0.5,0.7036820650100708,0.0,sccnn,degree_transform_sc,no_nameless_2d,1
2568.65283203125,0.5,0.5,0.7036820650100708,0.0,sccnn,degree_transform_sc,no_nameless_2d,0
13706.880859375,0.5,0.5,0.7036820650100708,0.0,sccnn,degree_transform_sc,no_nameless_2d,1
1.0619491338729858,0.49500876665115356,0.49500882625579834,0.6066627502441406,-0.03883076086640358,san,random_simplices_features,no_nameless_2d,0
18.4372501373291,0.5049728751182556,0.5049728751182556,0.40502628684043884,-0.005224490072578192,san,random_simplices_features,no_nameless_2d,1
1.050533652305603,0.5145960450172424,0.5145960450172424,0.6329631805419922,0.01486132387071848,san,random_simplices_features,no_nameless_2d,0
76.26822662353516,0.4939493238925934,0.4939493238925934,0.3045002818107605,0.023816943168640137,san,random_simplices_features,no_nameless_2d,1
0.8781580328941345,0.5009362101554871,0.5009362101554871,0.5844535231590271,0.0012393889483064413,san,random_simplices_features,no_nameless_2d,0
21.177326202392578,0.5013246536254883,0.5013246536254883,0.7036820650100708,-0.002495299559086561,san,random_simplices_features,no_nameless_2d,1
0.8878922462463379,0.4919729232788086,0.4919729232788086,0.5897136330604553,0.007913080044090748,san,random_simplices_features,no_nameless_2d,0
15.949048042297363,0.5080959796905518,0.5080959796905518,0.6563413143157959,-0.0019477836322039366,san,random_simplices_features,no_nameless_2d,1
0.8133636713027954,0.5170468688011169,0.5170468688011169,0.5978959798812866,0.026047080755233765,san,random_simplices_features,no_nameless_2d,0
19.7353515625,0.4950977563858032,0.4950977563858032,0.3904149532318115,0.02950342744588852,san,random_simplices_features,no_nameless_2d,1


==> results/results_betti_long.json <==
[{"Model":"DECT","transform":"Degree Transform","value":0.2142770737,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.214133963,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2141625881,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.214191258,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2141053528,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.4999802411,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.4998991489,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5000243783,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5003641248,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5001282692,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.4999235868,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.499836117,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.499920547,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.4999439716,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.4999756515,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.499931246,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4999985993,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5000399947,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4998608828,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4999551773,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.214191258,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2140767276,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2143057436,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.214191258,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2141625881,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2140781581,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2140360028,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2140194774,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2140332758,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2141053528,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2184440643,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5093176961,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5364897251,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4981846511,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5006674528,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4787702858,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.500000596,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2191331983,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2068337053,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2291492224,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2470830828,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2309153229,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7149638534,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7928620577,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7657206059,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.8234205246,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.8025960922,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2986130416,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.278729856,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.3098133802,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2757954001,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2814429104,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.6295925379,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5434244275,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5126466155,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5318542123,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5126140118,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1601847857,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.268694222,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1561813056,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2189638019,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.214321509,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2142361253,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2143429071,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2140995115,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2145381272,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.213840127,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9577776194,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9040014744,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.888487339,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9599029422,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.962289691,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.4979549348,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5002226233,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5020536184,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.4972321987,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5002968311,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2141564786,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.212198168,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2079032063,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2074965835,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2188892066,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2473542392,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2445348203,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2559372187,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.254681915,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.271491617,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.214372769,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4993638396,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5027561784,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5006437302,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5013452172,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5014269352,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2202725857,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.190286994,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2235740572,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2454993278,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2131700516,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.500000596,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4999994338,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.500000596,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.500000596,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.4995172024,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5007058382,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5006424785,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.4999869764,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5002038479,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.7384266853,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.6500985026,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4940530658,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4256000221,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4962350428,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5139354467,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5038785338,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5029405951,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4986903369,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.495426774,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.5064184666,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.560503304,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4760163128,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.506401062,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.5086265802,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5021068454,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5020194054,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.4987562597,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.4996094406,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5015943646,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.4993770421,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.500654459,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.4998742342,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5008848906,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5012927055,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2650038004,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2248813361,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2329382449,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1850229502,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2220934033,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6162117124,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7755756974,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6983838677,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6533530951,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7011383176,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9306079745,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9221904278,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9300043583,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9143627286,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9285953641,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.6424385905,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.6662852168,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.65495646,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.6926947236,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.6630668044,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2140141129,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2141204476,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2140766233,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2140766233,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2139428258,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2574124932,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2756581306,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2748188972,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2547608912,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.263779819,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6494457722,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5937057734,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.7047690749,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5301341414,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6011904478,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2193208337,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2154462039,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2232821435,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2428619117,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2380129546,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8386510611,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8363488913,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8453464508,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8395792842,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8479704261,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2805023491,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2887711525,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2790075243,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2964648008,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2885640562,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.2088034898,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.2151335627,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.2037952393,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.2155069858,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2155734897,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.212603882,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2155734897,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2134339809,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2154079378,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2155734897,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2155734897,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2155599296,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2160784453,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.215580985,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.2166916132,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.2195697725,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.2041217238,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.2227878571,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.2270032912,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.2248769253,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.2719341815,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.2590667903,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.2788775861,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.2571840882,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.2623769343,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.177295953,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2512069345,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1755250692,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2177649736,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2141187191,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.2144767791,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.2143633515,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.2141047716,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.214218244,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2136988938,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.211372897,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2098062038,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2091787755,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2158563882,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.2367222011,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.2343150675,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.2438525259,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.2392427027,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.2525775731,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2162346244,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2156154513,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.215649575,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2161892354,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2163432986,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.2183826268,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.1998787224,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.2177913934,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.2311970294,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.2086020857,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2162605971,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2156776488,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2154395729,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2161904722,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2158693969,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2494292706,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2228620946,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.22502096,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1954043806,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2167714536,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2597446144,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.258767277,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2572558224,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2644316256,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2675794661,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2180964053,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2144292742,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2145664692,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2772403061,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2185970247,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2315199375,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2660761774,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2388563305,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2188942879,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2195765376,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2142857462,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.4995493293,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4590378702,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4699167907,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5802761912,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5460758805,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4711161554,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4988710582,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4961338043,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4719027281,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4953779578,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5135416389,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5000990033,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.513843298,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5141173005,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.52647084,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5303416848,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5362477303,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5271086693,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5022310615,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5192132592,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5345908999,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5058306456,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.516649425,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.7292430997,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3433213532,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3502016962,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4013264775,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.7627469301,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5327684879,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4672898054,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4746767282,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.4992170036,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5511153936,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5510072708,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5455631018,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5551356077,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.5538808703,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4907470942,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4877626598,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4936225116,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.5107931495,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4982942343,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4585056007,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4824447632,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.464674741,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4394985139,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5387901664,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5044008493,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4725660384,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4936334193,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5013254881,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5177906156,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4001684189,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.7396107912,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.6993765235,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.7977955937,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4710799456,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.6165416837,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.3923397064,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.75085783,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2515516877,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4321903288,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4329702258,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4818074107,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.5948969126,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4397861362,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5113217831,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4863312244,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5240404606,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5216745734,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5009058714,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5166432858,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5511009693,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5304035544,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.51733917,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5349003077,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5270041823,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5256115794,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.527297318,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5427014828,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5209146142,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4952646792,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5616592169,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5006275773,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.50268507,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5017350316,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5319712758,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5457324386,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4039455056,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5446580052,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.455080092,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5224533677,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5627400875,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5042648911,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4524418712,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5503765941,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5302804112,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5221876502,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.536305964,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5208100677,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5447230339,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5068654418,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5090726614,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.4992643893,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5011888742,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.555370748,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.4456309974,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.5083614588,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.499158591,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.5193839669,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.5061163306,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.5123609304,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.5038844943,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.5433012843,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.4954390526,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.5413733125,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5040740371,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4890323877,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.5082508326,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.5195176005,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.4882896245,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.5115615726,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.5100722313,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.5100829601,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.5009350777,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.4990648627,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.5008698702,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.5018205047,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.4911272228,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.4866124988,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.4927182198,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4959814847,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5129055381,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4988584816,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4990648627,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5003297925,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5006533265,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.4668255746,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.4951084554,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.4916756153,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.4950314462,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4908457696,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4886989594,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4717242718,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9994155169,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.051371865,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0158785358,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.011821975,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0078813164,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0117060738,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0141400099,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4921191037,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4716871083,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5148861408,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4354932904,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4728546441,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.6023411751,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7173157334,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7387575507,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7552155852,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7154613137,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9994162917,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9994162917,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9994162917,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1141631901,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1254056692,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1108020395,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0285118222,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.086462684,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0011675423,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0005837712,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9988325238,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9970812201,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9982488155,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9998841286,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9998841286,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9998841286,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.0939871594,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1780502051,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1406888515,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.14244017,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1190893203,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0286047887,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.033274956,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1535318196,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1062463522,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0280210152,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.0811441988,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3730297685,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4302393496,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.317571491,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.0992410928,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.491423279,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1893834174,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0500695407,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9276773334,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0001159017,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0022021327,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0002318034,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2777005136,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.3912841976,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.222647205,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.3196569383,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2279786766,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0075890254,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.008172797,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0110916523,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0134267369,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0110916523,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3563977778,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7555632591,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6614510417,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.677097857,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3969634175,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.999884069,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9957116246,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2708623111,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9977978468,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0428836346,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1998831034,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0450029224,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9988409877,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9995363951,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972183704,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9993045926,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.999884069,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9777907729,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9807130098,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9736995697,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9742840528,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9818819165,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5885446668,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.0485096425,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.0023378141,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.0029222677,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1753360629,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4172998071,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.001168907,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.001168907,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.0263004079,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0046756282,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.0245470479,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.067212157,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.0514319092,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.0046756282,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.012273524,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.3354763091,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0233781412,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.0187025126,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.0502630025,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.0426651053,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.0204558726,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.0397428386,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.0040911748,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.001168907,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.0169491526,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.008766803,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0058445353,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0227936879,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0052600815,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0116890706,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.003506721,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.019286966,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.0327293985,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.0292226765,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.010520163,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0081823496,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"NN2D1"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.3180343211,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.3166434765,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.3175706863,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.3263792396,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.3280018568,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.3280018568,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.3174547851,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5447106957,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5435417891,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1949795783,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1949795783,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1949795783,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2084062994,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1949795783,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0220213272,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.032568384,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0417246185,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0352341235,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0316411667,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.3911266625,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.3566841781,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4133099914,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4173963666,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.4208990037,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5827538371,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7112888694,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.6497449875,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7071163654,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.6845155358,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7069469094,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.6678342223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7238762379,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.6602451801,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.6730881333,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2932313681,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0937644914,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0515762605,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0994436741,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0827538222,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1897256374,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0151780508,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0198482201,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1949795783,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5423234701,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5417396426,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.5423234105,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9261706471,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9284886718,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9211868644,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9276773334,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.3110802174,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.3161798716,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.3102688789,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.3065600395,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.3113120198,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2054874599,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.241097495,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1967308819,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1681260914,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1587857604,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2323409319,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2119089365,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2300058603,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.343257457,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2667834461,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5440747738,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.3129346371,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.3229021728,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.3136300743,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.3255679309,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.3260315359,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.174547568,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1856392324,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3187390566,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4290718138,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1856392473,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3071395457,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3334492445,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.305285126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.3091098964,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.3091098964,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.3069077432,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.3181502223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5372044444,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.4505099654,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0396383852,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0050996756,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0416087173,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0406815037,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0486787222,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0425359346,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0024339361,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0071859066,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1949466914,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4069309235,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1528743654,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2713259161,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2319193333,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5434909463,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.3218590617,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.3231339753,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.3124710321,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.3208159506,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.3153685629,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.3105006814,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.3106166124,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.3096894026,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.3110801876,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.3122392297,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1780502051,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1891418695,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1751313508,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0245183893,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0566258021,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4054242074,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7087389827,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5478674173,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5359295607,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5260778666,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9282568097,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9286045432,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.8718127012,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.8703059554,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.8728558421,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.8650904298,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.8777236938,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5438084006,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5438084006,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5438084006,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5438084006,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5438084006,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.3358644843,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.4339953363,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.4123831689,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.3107476532,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.3025701046,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4891052246,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0305980537,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.8422577381,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0317570716,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5385952592,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3822326064,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.001168907,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.001168907,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4950321317,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0233781412,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8968474865,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8947612643,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9021789432,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9049605727,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8918637037,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6405611038,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6522501707,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6370543838,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.669783771,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6674459577,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.4190531671,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.2285213321,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.315020442,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.3237872422,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.527761519,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1969608366,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2045587301,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.003506721,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.0181180593,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.014026884,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.0227936879,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.028053768,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.2577440143,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1940385699,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0017533605,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.1911163032,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.1794272363,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.1040327251,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.1233196929,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.0736411437,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0005844535,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2068965435,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.19929865,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.19754529,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2086499035,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.2109877169,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0444184691,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.1934541166,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0864991173,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.028053768,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.098772645,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2133255303,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.19929865,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1963763833,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2092343569,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2010520101,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0052600815,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0017533605,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1952074766,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1332554072,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0607831664,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0444184691,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0005844535,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0397428386,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.0479251891,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.137931034,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"NN2D1"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.7030975819,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5522475243,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5844923258,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.569425106,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.3325220048,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5712795258,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.3836346865,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5061296225,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5166375041,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5230590105,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5189725757,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.5388208032,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7469866276,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.8276541233,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.7933472991,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.763792336,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.8429531455,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7122008204,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7215411663,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7063631415,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.7127845883,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.6540334225,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3793463111,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3649745286,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5656003356,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.6418637037,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2837127745,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.366024524,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0040863985,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.7016929984,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9279091358,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9264024496,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9272137284,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9283727407,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9284886718,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4670169652,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.3876240551,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4430823326,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4051372111,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.4389959276,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.5440747738,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3239929974,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4845300913,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4121424556,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3864565194,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"GCN","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3782837093,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4319906831,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.495621711,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4845300913,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3712784648,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.7314557433,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5970097184,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Degree Transform","value":0.8295086026,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0027816412,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7377144694,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0533147864,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.726703763,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1521789581,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.5200510025,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.6664348841,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.6510199308,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.7331942916,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SCN","transform":"Random Node Features","value":0.6544969678,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7028604746,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.3239929974,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.3426736593,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2393461913,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.3981319368,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4588441253,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6793000102,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7312240005,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7533611655,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.8580204248,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6401251554,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9286045432,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9222299457,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9222299457,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9225776792,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9238525629,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9217663407,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.685747683,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7032710314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7032710314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7032710314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7032710314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7377336621,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7032710314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7050233483,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.3282710314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7213785052,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9189847112,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3260315359,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9275614023,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1363004148,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.7001753449,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0029222677,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.005260082,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9240843654,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9259387851,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9239684939,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9276773334,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6931619048,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6902396083,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6814728379,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6838106513,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.718877852,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D0"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.238457039,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.3810636997,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.1484511942,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.3226183355,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Random Node Features","value":0.1718293279,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0315604918,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0169491526,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.1724137813,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCN","transform":"Degree Transform","value":0.0029222677,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2822910547,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2717708945,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2191700637,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.475160718,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.2168322504,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCN","transform":"Random Node Features","value":0.5604909062,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.7001753449,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.4447691143,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.2209234238,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SAN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0046756282,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4693161845,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.003506721,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"SCCNN","transform":"Random Node Features","value":0.7013442516,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2986557484,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2986557484,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.3033313751,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2951490283,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2957334816,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.0,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4587960243,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"NN2D1"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.3304639757,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1628166884,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1493197978,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1226995513,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1095959693,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.3459211588,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1198180094,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2245982736,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2613198161,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0862891451,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2012781054,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1352443844,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2203312069,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2140668631,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2406513542,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2492042333,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.228247568,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2363634259,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.2248120308,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2386244684,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2296691984,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.2260482162,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2390304804,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2281389832,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2324871123,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1850948483,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1147765368,"metric":"AUROC","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.2296792567,"metric":"AUROC","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1173209026,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1635561585,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1117912084,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0881639346,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.06937363,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1730876416,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1826264262,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1364900172,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.075737156,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0968604013,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1127028614,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1032921299,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1812777817,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1408003271,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1931822449,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1225706562,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1217665374,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1201416552,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1186939701,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1131854877,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1181201637,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1196541563,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1157188118,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.116534844,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1221501008,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1228877977,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0967614576,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0965855047,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1122583672,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.117551364,"metric":"AUROC","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1173310429,"metric":"AUROC","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1454414576,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1444736868,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1434777379,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443726569,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2140268534,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2026883662,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1095176935,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2179348022,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.1920259893,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0767531469,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1028197035,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1965358704,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0892019197,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1007315591,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1443122625,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.144332394,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.1443123519,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0527042672,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.2158744931,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.1250763983,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0527244732,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0828501955,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1597715914,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1443485171,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1327658296,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.142034322,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.1506711096,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1176852956,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1444133967,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1570993364,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1443123519,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.1275617629,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1315447092,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1690331995,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1160940155,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1153242588,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1152745783,"metric":"AUROC","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9999201298,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.99215132,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9998202324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9997603297,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9999400973,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9989615083,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0064307395,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0112837516,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0050127818,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0154377697,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0060712574,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0005192523,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0003594823,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0015976994,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0010185334,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0003794536,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9991611838,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9999600649,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9999400973,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9999600649,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9871185422,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.861739099,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9989615083,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9158012271,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4248282611,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.3971680701,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6707541347,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5960017443,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4786906838,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9967846274,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9068541527,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.829605341,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9980428219,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0028359164,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.003634766,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0044935294,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0033152262,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0035948234,"metric":"Accuracy","task":"Betti 0","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9999800324,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":1.0,"metric":"Accuracy","task":"Betti 0","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9951070547,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9950870872,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9951070547,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.7045853734,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4948274493,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.358543694,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.448753804,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4369108379,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7178063393,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4514299333,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4412246346,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4653498828,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.3399504721,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9951070547,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.8696676493,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5181937814,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9486739039,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9267454743,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.8237537742,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5366871953,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7816943526,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.659070909,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.739475131,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9761143923,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9951070547,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9718205929,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4523685873,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5266416073,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5105648041,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4999201298,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4103291333,"metric":"Accuracy","task":"Betti 1","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9951270223,"metric":"Accuracy","task":"Betti 1","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9978630543,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9978630543,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9978630543,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.62977314,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.7908611894,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.2187849432,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4284430444,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.4703027606,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7260744572,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5734941959,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5108843446,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.581862092,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5940845013,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9978630543,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9978630543,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.8724237084,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.5825411677,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.8291659951,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.6943202019,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.7111160159,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6383407712,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.8557277322,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.8772367835,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.80210495,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9880971313,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9839431047,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9836634994,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9912326336,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9838632345,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4966448247,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5488496423,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5788863897,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2712893486,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.544296205,"metric":"Accuracy","task":"Betti 2","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9978830218,"metric":"Accuracy","task":"Betti 2","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9971840382,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9893952608,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9961255789,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9944280386,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9965249896,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0145390639,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0081083244,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0056119189,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0140797254,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Degree Transform","value":0.0325331539,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0011982744,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0010185334,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0035548811,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0011383607,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Degree Transform","value":0.0010185334,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9971840382,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9971640706,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Random Node Features","value":0.9971640706,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"DECT","transform":"Degree Transform","value":0.9972239733,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.6041700244,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.0605328344,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.8287466168,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.6041100621,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Degree Transform","value":0.8013260961,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.549069345,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.5052524209,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4691444337,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.6223039031,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SAN","transform":"Random Node Features","value":0.4639319479,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.8144472241,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9946476817,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9296013713,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.9968245625,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCN","transform":"Random Node Features","value":0.8734622002,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0044735582,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0064507108,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0044935294,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0039343345,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"SCCNN","transform":"Random Node Features","value":0.0033551685,"metric":"Accuracy","task":"Betti 3","modelclass":"Topological","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","task":"Betti 3","modelclass":"Graph","dataset":"F3D0"}]

==> results/results_homeomorphism_long.json <==
[{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.8016921878,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1149745062,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4793695211,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.9316179752,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.463514328,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4337419868,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4127262235,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.3911266625,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4489200413,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5684978962,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.7830320001,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.7729485631,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.7294853926,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.8006491065,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5662580729,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.6275539994,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.6450671554,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5971978903,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5919439793,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5528313518,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5405721068,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5510799885,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5388207436,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.567425549,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5919440389,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.562171638,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5971978903,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5954465866,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5218914151,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5452423096,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5510799885,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.3018096983,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.6094570756,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5452423096,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.940194726,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.9273295999,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.145572558,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.9426286221,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.9393834472,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1695642173,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.31699121,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2302967012,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.3365785778,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.235280484,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5446585417,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.726211369,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.7273789048,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.7297139168,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.7273789048,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.7338004112,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.92640239,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.9320816398,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.8356513977,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.9275614619,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.2393370569,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.7971720099,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.1092953235,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.0,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.797403872,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.1593695283,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.2603619397,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.2603619397,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.2661996484,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5178050399,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5446585417,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5785172582,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5452423096,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4938704073,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.8757534027,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.3307834864,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.9192165136,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5558646321,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.9034539461,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7389018536,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7389018536,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7389018536,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7371495366,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7389018536,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9483078122,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9483078122,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9394993186,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9394993186,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9483078122,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9304589629,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9310384989,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9165507555,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.906699121,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.933588326,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5443925261,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5443925261,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5443925261,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5443925261,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5443925261,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9483078122,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9484237432,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9483078122,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9477283359,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1921650469,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1578024477,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1578024477,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2057276517,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.219754532,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1917007565,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9362540841,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9369494915,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9485396147,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9406583309,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9368335605,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.7282291055,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.7270601988,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.7288135886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.7282291055,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.7346581221,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5447106957,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1595558077,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5523085594,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5488018394,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5546463728,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5412039757,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5423728824,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5435417891,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5435417891,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5920513868,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1595558077,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.6440677643,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.6306253672,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.3512565792,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.2781998813,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3524254858,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.2659263611,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5295149088,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1227352396,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3670368195,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.3804792464,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.527761519,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4845119715,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5417883992,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5394505858,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5441262126,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.546464026,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.5447106957,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.1595558077,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.260666281,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.260666281,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.6054938436,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5441262126,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.1595558077,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4920579791,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4920579791,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4777719975,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4767762125,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4801890552,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4541880488,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4536166191,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4535264075,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4533666074,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Random Node Features","value":0.4534225762,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"DECT","transform":"Degree Transform","value":0.4534074068,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.525749445,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.479571104,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4939282238,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5088694096,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4970567226,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4559525549,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4608420134,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4670297205,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4654182792,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4685138762,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4698843658,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4592407942,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4703752398,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.475492686,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4665406048,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4865810871,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4831261933,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4870686829,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4857074022,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.6771270633,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5992308259,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4687549174,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4653311968,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4649488032,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4861770868,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4843196273,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4809657335,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.482919246,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4621020555,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4618357122,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4613592625,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.46117571,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4648438394,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4615206122,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4698180258,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4615206122,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.6480781436,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.6557305455,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4878163636,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4843090475,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.570263803,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4358583391,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5191973448,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4973063171,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4414775074,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4843750596,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4865816236,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4837700427,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.487111479,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4886450469,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4869510829,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4866550565,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4837510586,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4847108126,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4434815645,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5333032012,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5456672907,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.505820334,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4648770392,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4869134128,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4858424067,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4852105677,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4854376018,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4620777667,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4616078138,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4625349939,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4632334411,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4619101584,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4515411854,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4663155079,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4621645808,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4594522715,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4553779662,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4620777667,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4640263617,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4619015455,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4614653885,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4655020535,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.4279142618,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.6120918393,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5870313048,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.6186127067,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.6983923316,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4616244137,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4621163011,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4591625929,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4588432908,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4655343294,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5341268182,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5055116415,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5183867812,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4924579263,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.545417428,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5806875229,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.6712478995,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.704854548,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.639062345,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.6530960798,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4925489128,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4746417105,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5031678081,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5096049905,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4883573651,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.487301439,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4874565303,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4875584543,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4753308892,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.48646608,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4802865982,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4854109287,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4874170423,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.486463666,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.485991627,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4857839346,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4899335206,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.5079837441,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.48586303,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4909542799,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4853840172,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4853321016,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5074603558,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.6611039639,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.725967288,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4894677997,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5742488503,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4859779477,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4860842526,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4864422381,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.88487643,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.8845106959,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.6963630319,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.8936031461,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.8727545142,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.588455677,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.6018559337,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.6371725202,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.6212419868,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.6252833009,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4609874189,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4597884417,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4585307837,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4562492967,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4680092037,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4608419538,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4697140455,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4609874189,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4615543485,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4598916173,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4614238143,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.462095201,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4620655775,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4622293115,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4670953751,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4819743633,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4764325619,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4773411453,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4835513532,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4878922701,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.462051034,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4621020555,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.461976409,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4620655775,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4786250889,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4930356741,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4873585701,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4825657606,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4771166146,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4642329812,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.479606241,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4569421113,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4768037498,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4619711041,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.8035587668,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.803407073,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.8026446104,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.8021162748,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.801741004,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.7120910883,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.676789701,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.6704053879,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.6290103793,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.6352312565,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.4666514099,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.4949327707,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.1924640089,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.3225213885,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.3898636401,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4618287086,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4620538354,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4634363353,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.4894677997,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.6009443402,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.3910738528,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.678486526,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4863543808,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4637396634,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.65459764,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.3901644945,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4632719755,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.6749504805,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.4413902164,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.8102787733,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5879678726,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.8248170614,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.8172473311,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.8313320279,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.8308047056,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.82016325,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.8335803747,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9165738821,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9123507738,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9175540209,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9035135508,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9178746343,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7368447781,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5770788193,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.8979542851,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7304088473,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5072305799,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.509711802,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5027505755,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5017260909,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4937069714,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4684487581,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.8947485685,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.8948382139,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.894579649,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.8945474625,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6547840834,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.498288095,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4965663254,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6841717362,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.8295346498,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6421416402,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8904974461,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8881123066,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8918032646,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8904663324,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8769282103,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8223258853,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8160713315,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8149981499,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8221062422,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.8144304156,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6155480742,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5998523831,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5035918355,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.636339128,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6531026363,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6052234769,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6313647628,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.602814734,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6175609231,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4800971746,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4772569537,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4844503701,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.4844453037,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5135874748,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5747198462,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5939150453,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.817873776,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.8115870357,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.8244159818,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.3939188123,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.4640280604,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.3943737745,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.3949401081,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform","value":0.3944703937,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.3946343958,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4641003013,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.4641209841,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.3947324157,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform","value":0.3946167231,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.3974457979,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.3986350298,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.467784375,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.4707590044,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform","value":0.3978109062,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.3938454986,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.3941788971,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.3923374712,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4644531608,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform","value":0.4641927183,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4616733193,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3918507993,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4660285115,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4612056613,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4563792646,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5142207742,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5343921781,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.556435585,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.4957057536,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5449513793,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4718681574,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5418881178,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.4742822051,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5369426012,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5487060547,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5236958861,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5341117978,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4723507464,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5392885208,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.4031224549,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.503131628,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5147305727,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.537267983,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4695995152,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4797965288,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.388507247,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.392832309,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4519149065,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4593002796,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.4067893922,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5245212317,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.488054961,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5069816709,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.5076305866,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GCN","transform":"Random Node Features","value":0.4908397794,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5120303631,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4705723226,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.5503582954,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4855068922,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Random Node Features","value":0.4446222782,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5009301901,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5641608834,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5171096325,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.579107523,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Random Node Features","value":0.5027979612,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.516849041,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5158006549,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5066820979,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5032893419,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Random Node Features","value":0.50900805,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5820093155,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.4991843998,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5081623197,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Random Node Features","value":0.5809317231,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.3920170963,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4236171246,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4207475781,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.409501642,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.4017722011,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4358296692,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4248485267,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4270038307,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4510838091,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"TAG","transform":"Random Node Features","value":0.4189604223,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5189546943,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCNN","transform":"Degree Transform","value":0.53075701,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4896237254,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4985885024,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.4971480668,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.5092573762,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"GAT","transform":"Random Node Features","value":0.498955071,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4895884693,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4967868328,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5101659894,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.4833644927,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"MLP","transform":"Random Node Features","value":0.5189579725,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.7154744864,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.6250007749,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.6900393367,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.7068309188,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCCN","transform":"Degree Transform","value":0.6258027554,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.4451679885,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SCN","transform":"Degree Transform","value":0.624830842,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4548690021,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4974030256,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"},{"Model":"SAN","transform":"Degree Transform","value":0.4987069964,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Homeomorphism"}]

==> results/results_orientability_long.json <==
[{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9208391309,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9209550023,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9207231998,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9216504693,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9101762176,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9112192988,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9200277925,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.7192060947,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.726211369,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.72329247,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.7279626131,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.7297139168,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.7034443021,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9200277925,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9201436639,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9202596545,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9075104594,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9135372639,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9143486619,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9150440693,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.8947612047,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9119147062,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.6164623499,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5925277472,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.6164623499,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5977816582,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.6275539994,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.2959719896,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.2959719896,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.7291302085,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.6769819856,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.9223458767,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.6637477875,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.6584938765,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.641564548,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.6742556691,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.6258026958,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.646818459,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.593111515,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4413309991,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.7040280104,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5855224729,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9247798324,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9282568693,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9282568693,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9274455905,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9267500639,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.8902411461,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.8885025978,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9247798324,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9239684343,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9257070422,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.926518321,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9253593683,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5218914151,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.664331615,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.6660829186,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.4950379729,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.6147110462,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2842965722,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2959719896,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9201436639,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9192165136,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9196801186,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9226936102,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.6503210664,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.6304728389,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5720957518,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5767659545,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5884413123,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.7040280104,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.919911921,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7038551569,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7056074739,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7377336621,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.7377336621,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9287204742,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.9958060384,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9970043302,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.996964395,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9971441031,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9971640706,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.9937290549,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9965449572,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9939287305,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9970043302,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.9967846274,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9974636436,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.997443676,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.9972439408,"metric":"Accuracy","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9972040057,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.9972439408,"metric":"Accuracy","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4122624099,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9063513875,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.9286045432,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4695178568,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.4727630913,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3056691885,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3056691885,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3056691885,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3413208723,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.3080070019,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6943308115,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6943308115,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6919929981,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.6943308115,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.7095265985,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9282568097,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9292999506,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9289522767,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9277932048,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.9291840792,"metric":"Accuracy","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.4675628245,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.697837472,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.7013442516,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.3793103397,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4915254116,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.3886615932,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.6937463284,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.6002337933,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.7001753449,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.691408515,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.6972530484,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.6814727783,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.7025131583,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.6557568312,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.2951490283,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4535359442,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5704266429,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.7042664886,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.2957334816,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.2910578549,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.2939801216,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.4050262868,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.3045002818,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.6563413143,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.3904149532,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.7153711319,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.296317935,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.703682065,"metric":"Accuracy","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5007417798,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5014160872,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.5008906126,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5142635703,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.4976923466,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5054334402,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5004636049,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.526324451,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5378163457,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5329350233,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5409191847,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5442556739,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.4995754361,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5007417798,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5022459626,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5052462816,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5412324071,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5136836171,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5143005252,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5461797118,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5571262836,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5396673083,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5088046193,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5103780627,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.4902341068,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.504373014,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5151931047,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5435365438,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.7145271301,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5155364871,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5058270693,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5019042492,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5041304827,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.4997055233,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.513309896,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4900948405,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5128960013,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5014497042,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4927092493,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5304638147,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5520438552,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5523529053,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5482176542,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5435643792,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5601848364,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5698096156,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5340925455,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5492708087,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5500731468,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5420743823,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5418870449,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.4612769485,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5143402219,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5090869069,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.4934389889,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5241430402,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4798204601,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5018838644,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5459164977,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.4998768568,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5520446301,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5396721959,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5136238933,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.494659096,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.4937826395,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5111935139,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5029014349,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5559780598,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5559780598,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5545731783,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1441813558,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1442720145,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.144292146,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.14427194,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1442920566,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.1469935179,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.144251883,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.1464447677,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.1442316771,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.1442417502,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2075030357,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.2377917916,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.1443022043,"metric":"AUROC","modelclass":"Graph","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"DECT","transform":"Degree Transform Onehot","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.1443022043,"metric":"AUROC","modelclass":"Topological","dataset":"F3D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6771918535,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.6027775407,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5486462116,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.7074801922,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.7105147839,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5256909132,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5013796687,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.4990408421,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.52471596,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.546818316,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5543140769,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.550770998,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5456940532,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5542833805,"metric":"AUROC","modelclass":"Topological","dataset":"F2D0","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.503919661,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5142639279,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform Onehot","value":0.5005651116,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform Onehot","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.4922734797,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4927352965,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Degree Transform","value":0.4851114452,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TAG","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.4998554289,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.509804368,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.502337873,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.5028687119,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Random Node Features","value":0.4990822077,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"GAT","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"MLP","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"TRANSFCONV","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Graph","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5119717121,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.4998680949,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5004823208,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCN","transform":"Random Node Features","value":0.5173127651,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5004655123,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4914449453,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5134460926,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Random Node Features","value":0.4780475497,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.500890553,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.4991093874,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Degree Transform","value":0.490752846,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.4961729944,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SCCNN","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5049728751,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.4939493239,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5013246536,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.5080959797,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"SAN","transform":"Random Node Features","value":0.4950977564,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5196866989,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Mp","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Degree Transform","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"},{"Model":"Cell Transf","transform":"Random Node Features","value":0.5,"metric":"AUROC","modelclass":"Topological","dataset":"NN2D1","task":"Orientability"}]
